Comparing Differentiable and Dynamic Ray Tracing: Introducing the Multipath Lifetime Map

With the increasing presence of dynamic scenarios, such as Vehicle-to-Vehicle communications, radio propagation modeling tools must adapt to the rapidly changing nature of the radio channel. Recently, both Differentiable and Dynamic Ray Tracing frameworks have emerged to address these challenges. However, there is often confusion about how these approaches differ and which one should be used in specific contexts. In this paper, we provide an overview of these two techniques and a comparative analysis against two state-of-the-art tools: 3DSCAT from UniBo and Sionna from NVIDIA. To provide a more precise characterization of the scope of these methods, we introduce a novel simulation-based metric, the Multipath Lifetime Map, which enables the evaluation of spatial and temporal coherence in radio channels only based on the geometrical description of the environment. Finally, our metrics are evaluated on a classic urban street canyon scenario, yielding similar results to those obtained from measurement campaigns.

==> data/area.txt <==
0.000000000000000000e+00
1.269136718750000000e+03
2.474419433593750000e+03
6.683470153808593750e+01
2.817895507812500000e+01
6.954421520233154297e+00
9.934887886047363281e+00
7.947910308837890625e+00
4.951186828613281250e+02
4.696492671966552734e+00
4.385801696777343750e+02
1.109094772338867188e+02
1.943625488281250000e+02
5.843520355224609375e+01
4.109430694580078125e+01
3.696681518554687500e+02
1.440558776855468750e+02
9.374921417236328125e+01
2.059231414794921875e+02
8.453686523437500000e+01
3.883638000488281250e+01
1.137996292114257812e+01
1.240596557617187500e+03
1.174123167991638184e+00
3.332703399658203125e+01
1.002520465850830078e+01
1.280336181640625000e+03
2.377689697265625000e+03
6.873136138916015625e+01
3.016593170166015625e+01
7.496324539184570312e+00
1.056710815429687500e+01
8.128544807434082031e+00
4.664881591796875000e+02
4.877127170562744141e+00
4.239487609863281250e+02
1.139802627563476562e+02
1.906595306396484375e+02
4.886158370971679688e+01
5.409997940063476562e+01
4.022726440429687500e+02
1.528166351318359375e+02
1.184057998657226562e+02
1.990590209960937500e+02
9.943920135498046875e+01
2.781768608093261719e+01
1.255408573150634766e+01
1.247641357421875000e+03
1.354757547378540039e+00
3.531401062011718750e+01
1.101869392395019531e+01
1.285213134765625000e+03
2.290082031250000000e+03
5.951901245117187500e+01
3.260449600219726562e+01
1.065742492675781250e+01
7.586641788482666016e+00
8.399496078491210938e+00
5.148078441619873047e+00
4.376770019531250000e+02
6.322201490402221680e-01
4.054337463378906250e+02
1.812665405273437500e+02
3.892669677734375000e+01
6.629280090332031250e+01
4.408380737304687500e+02
1.252699050903320312e+02
1.354757547378540039e+00
1.667254943847656250e+02
1.426107940673828125e+02
1.888531799316406250e+02
1.133480377197265625e+02
1.797311592102050781e+01
1.327662277221679688e+01
1.248002563476562500e+03
1.625708937644958496e+00
1.183154773712158203e+01
3.802352905273437500e+01
1.281329711914062500e+03
2.215118896484375000e+03
3.594623184204101562e+01
3.278512954711914062e+01
2.167612075805664062e+00
7.857593536376953125e+00
1.137996292114257812e+01
8.760765075683593750e+00
9.934887886047363281e-01
5.328712463378906250e+00
4.112140502929687500e+02
3.773451232910156250e+02
1.713316650390625000e+02
2.826927185058593750e+01
7.514388275146484375e+01
4.877126770019531250e+02
1.412560424804687500e+02
6.683469772338867188e+00
1.817181243896484375e+02
1.665448455810546875e+02
1.782860870361328125e+02
1.806343346834182739e-01
1.255408554077148438e+02
9.934887886047363281e+00
1.436042881011962891e+01
1.237887084960937500e+03
1.896660447120666504e+00
1.237345123291015625e+01
4.100399017333984375e+01
1.261911376953125000e+03
2.175108398437500000e+03
4.588111877441406250e+01
1.833438301086425781e+01
1.959882354736328125e+01
1.345725727081298828e+01
8.309179306030273438e+00
9.302667617797851562e+00
5.509346961975097656e+00
3.811384277343750000e+02
3.379668273925781250e+02
5.447931518554687500e+02
1.600420227050781250e+02
1.806343269348144531e+01
7.947910308837890625e+01
1.688931083679199219e+01
1.604032745361328125e+02
1.980655364990234375e+02
1.896660461425781250e+02
1.660932617187500000e+02
3.341734886169433594e+00
1.333984527587890625e+02
4.244906425476074219e+00
1.562486934661865234e+01
1.210340332031250000e+03
2.167612075805664062e+00
1.354757499694824219e+01
4.461668014526367188e+01
2.412281005859375000e+03
1.007578308105468750e+03
4.940348815917968750e+01
2.014072799682617188e+01
2.158580207824707031e+01
1.472169780731201172e+01
8.580130577087402344e+00
9.663936614990234375e+00
3.427536315917968750e+02
5.780298709869384766e+00
2.945242919921875000e+02
6.051250000000000000e+02
1.473976135253906250e+02
9.844571113586425781e+00
7.803403472900390625e+01
2.184772186279296875e+02
3.106910324096679688e+01
1.812665405273437500e+02
2.114324798583984375e+02
1.526360015869140625e+02
1.156059741973876953e+01
1.332178192138671875e+02
7.225373387336730957e-01
1.725057792663574219e+01
1.148834350585937500e+03
2.438563585281372070e+00
1.436042881011962891e+01
4.868095016479492188e+01
2.773911132812500000e+03
7.019450073242187500e+02
5.256458663940429688e+01
2.194706916809082031e+01
2.375341415405273438e+01
1.616677284240722656e+01
8.941398620605468750e+00
1.011552238464355469e+01
6.141566753387451172e+00
3.027431335449218750e+02
2.459336242675781250e+02
2.493656921386718750e+02
6.657277832031250000e+02
1.338500366210937500e+02
3.793320894241333008e+00
7.369880676269531250e+01
4.624238967895507812e+01
2.036652069091796875e+02
2.325666961669921875e+02
1.382755889892578125e+02
2.601134300231933594e+01
1.256311721801757812e+02
1.878597068786621094e+01
1.009836242675781250e+03
2.619197845458984375e+00
1.553455162048339844e+01
5.382902908325195312e+01
3.340109375000000000e+03
2.709515094757080078e+00
1.354757547378540039e+00
4.075110473632812500e+02
5.762235260009765625e+01
2.465658569335937500e+01
2.637261199951171875e+01
1.806343269348144531e+01
9.663936614990234375e+00
1.011552238464355469e+01
2.622810363769531250e+02
6.502835750579833984e+00
2.836862182617187500e+02
2.058328094482421875e+02
7.258790283203125000e+02
1.185864410400390625e+02
4.515857994556427002e-01
6.611216735839843750e+01
6.213820648193359375e+01
2.311216125488281250e+02
2.531590118408203125e+02
1.214765853881835938e+02
4.506826400756835938e+01
1.119932785034179688e+02
2.113421630859375000e+01
6.404390258789062500e+02
2.890149354934692383e+00
1.679899215698242188e+01
6.006091690063476562e+01
4.001953613281250000e+03
1.887628746032714844e+01
3.612686395645141602e+00
1.122642288208007812e+02
6.268011093139648438e+01
2.781768608093261719e+01
2.962402915954589844e+01
2.059231376647949219e+01
1.011552238464355469e+01
4.335224151611328125e+00
1.101869392395019531e+01
3.283028869628906250e+02
2.211867370605468750e+02
6.683469772338867188e+00
9.031716734170913696e-02
1.649191284179687500e+02
7.856690063476562500e+02
1.014261779785156250e+02
5.509347152709960938e+01
7.920815277099609375e+01
2.691451416015625000e+02
2.730288085937500000e+02
1.026906127929687500e+02
6.557025909423828125e+01
9.808444213867187500e+01
2.402436637878417969e+01
3.251417875289916992e+00
1.824406814575195312e+01
1.462234802246093750e+02
6.764755249023437500e+01
3.147914550781250000e+03
6.356522216796875000e+02
2.628229331970214844e+01
1.535391688346862793e+00
3.477210617065429688e+01
8.787860107421875000e+01
2.294055938720703125e+01
1.806343346834182739e-01
1.578744049072265625e+02
2.727578353881835938e+01
1.210249996185302734e+01
9.934887886047363281e+00
3.702100524902343750e+02
6.593152999877929688e+00
5.419030189514160156e-01
8.064419555664062500e+02
8.209830474853515625e+01
4.253938293457031250e+01
9.790380859375000000e+01
3.195421142578125000e+02
2.905502929687500000e+02
1.657319946289062500e+02
8.796891784667968750e+01
8.110481262207031250e+01
8.264020538330078125e+01
2.781768608093261719e+01
3.703003644943237305e+00
1.932787322998046875e+01
7.767276000976562500e+01
1.020674255371093750e+03
6.186725616455078125e+01
2.881117553710937500e+02
1.567002716064453125e+02
1.793879516601562500e+03
4.515857994556427002e-01
3.992018890380859375e+01
7.225373077392578125e+01
2.772736930847167969e+01
2.330182838439941406e+01
4.028145446777343750e+02
7.496324539184570312e+00
8.066226196289062500e+02
6.051250076293945312e+01
3.775257568359375000e+02
2.953371238708496094e+01
1.174123153686523438e+02
3.103297729492187500e+02
1.880403289794921875e+02
1.118126449584960938e+02
5.870615768432617188e+01
6.629280090332031250e+01
3.260449600219726562e+01
4.154589653015136719e+00
2.104389953613281250e+01
9.067842864990234375e+01
6.322201251983642578e+00
8.828502807617187500e+02
9.808444213867187500e+01
4.504117126464843750e+02
2.454820404052734375e+02
1.210520996093750000e+03
7.225373387336730957e-01
4.750682830810546875e+01
7.451166534423828125e+01
3.359798431396484375e+01
2.483721923828125000e+01
4.266582641601562500e+02
7.857593536376953125e+00
8.066226196289062500e+02
3.955891418457031250e+01
4.195232238769531250e+02
1.788279724121093750e+01
1.363789062500000000e+02
3.326381225585937500e+02
2.089035949707031250e+02
1.376433563232421875e+02
3.775257492065429688e+01
4.877126693725585938e+01
3.964923477172851562e+01
4.606175422668457031e+00
4.308128738403320312e+01
2.275992584228515625e+01
1.086515502929687500e+02
6.071119995117187500e+02
1.352048034667968750e+02
6.034992675781250000e+02
3.726486206054687500e+02
5.780298709869384766e+00
9.443562622070312500e+02
5.897710800170898438e+01
4.244906616210937500e+01
7.713085937500000000e+01
2.610165977478027344e+01
4.428250427246093750e+02
8.670448303222656250e+00
8.065322875976562500e+02
2.113421630859375000e+01
4.427347412109375000e+02
8.941398620605468750e+00
1.532682189941406250e+02
3.589204101562500000e+02
2.268767242431640625e+02
1.656416778564453125e+02
1.996009445190429688e+01
3.034656715393066406e+01
4.985507583618164062e+01
5.148078441619873047e+00
6.511867523193359375e+01
2.474690246582031250e+01
1.351144866943359375e+02
5.436190185546875000e+02
7.162150878906250000e+02
2.619197845458984375e+00
2.917244338989257812e+01
8.114094238281250000e+02
5.524700927734375000e+02
7.758244323730468750e+01
5.581600952148437500e+01
7.984037780761718750e+01
2.790800476074218750e+01
4.518567810058593750e+02
9.212350845336914062e+00
8.062612915039062500e+02
7.315690517425537109e+00
4.579080200195312500e+02
3.883637905120849609e+00
1.674480133056640625e+02
3.898088989257812500e+02
2.378954010009765625e+02
1.904788970947265625e+02
6.502835750579833984e+00
1.535391807556152344e+01
6.674438476562500000e+01
5.870615482330322266e+00
6.746691894531250000e+01
2.700483131408691406e+01
1.770216522216796875e+02
6.172275390625000000e+02
6.185822753906250000e+02
3.802352905273437500e+01
5.232976684570312500e+02
7.956038818359375000e+02
1.210249996185302734e+01
1.514618835449218750e+02
8.264020538330078125e+01
8.273052215576171875e+01
2.998529815673828125e+01
4.494182128906250000e+02
9.844571113586425781e+00
8.066226196289062500e+02
2.709515094757080078e-01
4.634173889160156250e+02
1.736799011230468750e+02
4.253035278320312500e+02
7.135056018829345703e+00
2.247994232177734375e+02
7.044738769531250000e+00
2.098970947265625000e+02
9.925856018066406250e+01
6.593152999877929688e+00
6.990548706054687500e+01
2.953371238708496094e+01
3.920668029785156250e+02
5.219428710937500000e+02
4.288258972167968750e+02
2.727578353881835938e+01
6.053959960937500000e+02
8.019260864257812500e+02
3.612686693668365479e-01
1.862339935302734375e+02
2.212770652770996094e+01
1.464944458007812500e+02
2.221802139282226562e+01
8.643352508544921875e+01
3.251417922973632812e+01
6.141566753387451172e+00
4.380382385253906250e+02
4.335224151611328125e+00
8.065322875976562500e+02
4.604368896484375000e+02
1.734992828369140625e+02
4.691976623535156250e+02
1.842470169067382812e+01
1.914723815917968750e+02
1.038647365570068359e+01
2.189288024902343750e+02
1.807246398925781250e+02
7.496324539184570312e+00
7.252468109130859375e+01
3.260449600219726562e+01
7.079059448242187500e+02
3.658748168945312500e+02
6.322201490402221680e-01
4.186200561523437500e+02
1.263627441406250000e+03
2.429531860351562500e+01
7.017643737792968750e+01
1.383658905029296875e+02
1.806343346834182739e-01
2.895568237304687500e+02
3.418504638671875000e+02
9.998110198974609375e+01
2.483721923828125000e+01
1.020584011077880859e+01
4.239487609863281250e+02
1.137996292114257812e+01
8.072547607421875000e+02
4.547469177246093750e+02
1.676286621093750000e+02
5.215816040039062500e+02
3.639781570434570312e+01
1.492942657470703125e+02
2.393404769897460938e+01
2.193803863525390625e+02
4.052531127929687500e+02
8.218861579895019531e+00
7.695022583007812500e+01
3.423020553588867188e+01
2.709515094757080078e-01
1.896660447120666504e+00
4.775068359375000000e+02
2.220899047851562500e+02
5.275425415039062500e+02
1.228313446044921875e+02
1.266336914062500000e+03
2.983175964355468750e+02
8.489812850952148438e+00
1.230119781494140625e+02
3.104201049804687500e+02
1.833438301086425781e+01
1.986977577209472656e+01
1.246376895904541016e+01
3.916152343750000000e+02
7.767276000976562500e+02
1.330371856689453125e+02
4.353287353515625000e+02
5.864293823242187500e+02
1.563390045166015625e+02
6.132535552978515625e+01
4.551985168457031250e+01
2.136904144287109375e+02
4.163621215820312500e+02
1.112707443237304688e+02
2.176643562316894531e+01
9.844571113586425781e+00
1.851501846313476562e+01
2.149548530578613281e+01
2.397920684814453125e+02
2.075488433837890625e+02
1.624805755615234375e+02
2.990401306152343750e+02
3.825835266113281250e+02
4.181684875488281250e+01
1.003604370117187500e+03
1.295148162841796875e+02
2.670678405761718750e+02
3.123167724609375000e+02
2.014072799682617188e+01
2.194706916809082031e+01
1.381852626800537109e+01
3.472695007324218750e+02
7.112476806640625000e+02
1.482104644775390625e+02
4.050724792480468750e+02
6.540769042968750000e+02
1.432430267333984375e+02
8.851082611083984375e+01
1.716026067733764648e+00
7.496324920654296875e+01
2.002331542968750000e+02
1.967107849121093750e+02
2.271476593017578125e+02
1.177735824584960938e+02
1.137996292114257812e+01
2.077294731140136719e+01
2.402436637878417969e+01
4.518567810058593750e+02
1.520941162109375000e+02
8.489813232421875000e+01
1.033228302001953125e+02
1.957173004150390625e+02
4.850935058593750000e+02
1.932787322998046875e+02
8.726444091796875000e+02
1.553455162048339844e+01
2.422306365966796875e+02
1.368304901123046875e+02
2.230834007263183594e+01
3.199937133789062500e+02
2.420499992370605469e+01
1.562486934661865234e+01
2.929888916015625000e+02
6.397164916992187500e+02
1.664545288085937500e+02
3.685843505859375000e+02
7.220856933593750000e+02
1.288825988769531250e+02
1.140705718994140625e+02
8.489812850952148438e+00
1.055807647705078125e+02
1.833438415527343750e+02
2.115227966308593750e+02
1.954463348388671875e+02
1.236442031860351562e+02
1.318630599975585938e+01
2.348246192932128906e+01
2.709514999389648438e+01
4.691073608398437500e+02
9.618777465820312500e+01
1.405335083007812500e+02
1.210340332031250000e+03
8.038227844238281250e+01
3.322768249511718750e+02
3.277609863281250000e+02
1.567002716064453125e+02
2.212770538330078125e+02
1.452299957275390625e+02
2.501785469055175781e+01
3.308317871093750000e+02
2.736610031127929688e+01
1.734089660644531250e+01
2.266960754394531250e+02
5.647532348632812500e+02
1.865952606201171875e+02
3.208065490722656250e+02
7.894623413085937500e+02
1.127158203125000000e+02
1.380046234130859375e+02
2.194706916809082031e+01
1.354757385253906250e+02
1.640159606933593750e+02
3.544948730468750000e+02
5.644822692871093750e+01
1.312308349609375000e+02
1.553455162048339844e+01
2.682419776916503906e+01
3.079815101623535156e+01
9.031716734170913696e-02
3.075299377441406250e+02
1.960785522460937500e+02
1.413011962890625000e+03
1.978849182128906250e+02
1.403528747558593750e+02
1.066645660400390625e+02
3.002142333984375000e+02
6.683470153808593750e+01
4.020920104980468750e+02
1.608548583984375000e+02
2.844990539550781250e+01
3.097878837585449219e+01
3.447406005859375000e+02
1.996009445190429688e+01
2.087229614257812500e+02
8.385948486328125000e+02
9.420079803466796875e+01
4.863579101562500000e+02
1.595904388427734375e+02
4.344255447387695312e+01
3.013883972167968750e+02
1.635643768310546875e+02
1.419785766601562500e+02
3.916152343750000000e+02
1.429720611572265625e+02
1.851501846313476562e+01
3.079815101623535156e+01
3.603654861450195312e+01
1.023293457031250000e+02
8.760765075683593750e+01
2.975047302246093750e+02
8.957656250000000000e+02
3.340831909179687500e+02
4.887061767578125000e+02
2.250703735351562500e+02
1.454106445312500000e+02
3.657845306396484375e+01
4.515858459472656250e+01
3.305608367919921875e+01
3.576559448242187500e+01
3.454631652832031250e+02
2.270573425292968750e+02
2.303087615966796875e+01
2.268767242431640625e+02
8.387755126953125000e+02
7.369880676269531250e+01
1.777441711425781250e+02
4.104915161132812500e+02
7.550514984130859375e+01
3.264062500000000000e+02
1.891241455078125000e+02
1.175026321411132812e+02
2.628229331970214844e+01
3.589204101562500000e+02
2.266960716247558594e+01
1.836148071289062500e+02
3.630749893188476562e+01
4.199747848510742188e+01
2.006847381591796875e+02
4.819323730468750000e+02
3.376055603027343750e+02
2.293152770996093750e+02
1.242764129638671875e+02
9.302667999267578125e+01
3.892669677734375000e+01
4.253938293457031250e+01
2.619197845458984375e+00
2.790800476074218750e+01
3.240579833984375000e+02
8.410333862304687500e+02
2.485528259277343750e+02
2.359987487792968750e+02
8.387755126953125000e+02
5.148078536987304688e+01
1.905692138671875000e+02
3.427536315917968750e+02
2.131485137939453125e+02
1.201218338012695312e+02
3.182777099609375000e+02
8.851082611083984375e+01
4.515857994556427002e-01
1.088321838378906250e+02
3.387796936035156250e+02
2.835959053039550781e+01
4.371350860595703125e+01
5.048729705810546875e+01
1.291535491943359375e+02
3.411279296875000000e+02
2.625520019531250000e+02
8.056291198730468750e+01
8.399495697021484375e+01
4.759714508056640625e+01
6.069313430786132812e+01
5.193236923217773438e+01
3.459147262573242188e+01
8.617160034179687500e+02
2.598424682617187500e+02
2.828733520507812500e+02
2.324763793945312500e+02
5.780298709869384766e+00
8.384141845703125000e+02
3.124973869323730469e+01
2.005944213867187500e+02
2.395211181640625000e+02
2.812476501464843750e+02
1.738605499267578125e+02
3.281222839355468750e+02
5.708044815063476562e+01
1.047679138183593750e+01
7.107960510253906250e+01
2.438563385009765625e+02
3.666876602172851562e+01
5.446124649047851562e+01
8.742701721191406250e+01
1.025099868774414062e+02
6.249947738647460938e+01
1.865049438476562500e+02
6.078345108032226562e+01
6.033186340332031250e+01
6.638311767578125000e+01
6.322201538085937500e+01
4.515858459472656250e+01
4.443604278564453125e+01
8.737282714843750000e+02
2.614682006835937500e+02
2.700483093261718750e+02
2.488237915039062500e+02
2.163999176025390625e+02
1.905692100524902344e+01
8.385045776367187500e+02
1.463138103485107422e+01
2.141419982910156250e+02
2.318441619873046875e+02
2.243478393554687500e+02
3.287544555664062500e+02
2.917244338989257812e+01
2.953371238708496094e+01
5.220331954956054688e+01
1.722348327636718750e+02
5.057761001586914062e+01
6.538962554931640625e+01
7.722117614746093750e+01
7.017643737792968750e+01
8.137577056884765625e+01
2.868473205566406250e+02
8.309178924560546875e+01
9.131065368652343750e+01
4.813904953002929688e+01
6.448645782470703125e+01
5.030665969848632812e+01
3.477210617065429688e+01
8.664125366210937500e+02
2.567716979980468750e+02
3.012980346679687500e+02
1.993299865722656250e+02
3.675908279418945312e+01
8.385948486328125000e+02
3.070783376693725586e+00
2.343730468750000000e+02
2.210964202880859375e+02
2.937114257812500000e+02
1.711510162353515625e+02
3.208065490722656250e+02
5.310649108886718750e+01
8.760765075683593750e+00
4.073303985595703125e+01
2.688742065429687500e+02
7.333753204345703125e+01
5.229363632202148438e+01
6.141567230224609375e+01
9.844570922851562500e+01
1.261730804443359375e+02
3.345347900390625000e+02
3.408569946289062500e+02
1.427914428710937500e+02
1.036841049194335938e+02
3.964923477172851562e+01
4.145558166503906250e+01
2.844990539550781250e+01
8.497038574218750000e+02
2.442176208496093750e+02
1.174123167991638184e+00
3.131296081542968750e+02
1.864146270751953125e+02
5.717076492309570312e+01
8.388657836914062500e+02
2.650808715820312500e+02
3.627137145996093750e+02
1.995106048583984375e+02
1.201218338012695312e+02
3.030140686035156250e+02
8.011132812500000000e+01
3.481726684570312500e+02
3.332703399658203125e+01
1.249086380004882812e+02
9.031716734170913696e-02
4.344255447387695312e+01
5.084856414794921875e+01
1.563390045166015625e+02
4.432766418457031250e+02
4.239487609863281250e+02
2.851312866210937500e+02
2.946145935058593750e+02
9.321634521484375000e+02
2.038458404541015625e+02
1.442365112304687500e+02
9.067842864990234375e+01
3.404957199096679688e+01
3.540432739257812500e+01
2.411468124389648438e+01
3.087943725585937500e+02
7.965973663330078125e+01
8.387755126953125000e+02
3.084331054687500000e+02
1.735895843505859375e+02
4.385801696777343750e+02
7.758244323730468750e+01
1.796408386230468750e+02
3.939634399414062500e+02
1.054001312255859375e+02
2.579458312988281250e+02
2.799831962585449219e+01
8.092417907714843750e+01
3.657845306396484375e+01
4.353287124633789062e+01
1.634740638732910156e+01
1.928271484375000000e+02
1.901176300048828125e+02
4.251228637695312500e+02
2.380760498046875000e+02
5.609599609375000000e+02
5.021634292602539062e+01
1.375440185546875000e+03
1.566099700927734375e+02
2.953371238708496094e+01
1.174123167991638184e+00
3.088846969604492188e+01
2.086326408386230469e+01
1.846986083984375000e+02
4.606175422668457031e+00
2.855828857421875000e+02
9.943920135498046875e+01
8.324533081054687500e+02
2.444885559082031250e+02
3.180970458984375000e+02
5.259168090820312500e+02
1.567905883789062500e+02
4.597143554687500000e+01
1.581453552246093750e+02
1.269859390258789062e+02
1.498361816406250000e+02
2.438563346862792969e+01
5.901323242187500000e+02
1.248183212280273438e+02
3.206259536743164062e+01
3.784289169311523438e+01
1.896660447120666504e+00
4.362319183349609375e+01
2.229027709960937500e+02
1.780151367187500000e+02
2.407855529785156250e+02
4.076916809082031250e+02
1.916530303955078125e+02
1.192186641693115234e+01
9.017265625000000000e+02
1.600420227050781250e+02
2.601134300231933594e+01
2.727578353881835938e+01
1.833438301086425781e+01
2.543331298828125000e+02
4.154589653015136719e+00
2.505398101806640625e+02
1.168704071044921875e+02
7.651670532226562500e+02
3.078912048339843750e+02
3.064461364746093750e+02
6.181306762695312500e+02
1.366498718261718750e+02
2.411468124389648438e+01
1.341209869384765625e+02
1.467653961181640625e+02
1.415269927978515625e+02
2.131484985351562500e+01
1.477588806152343750e+02
2.721256103515625000e+02
1.684414978027343750e+02
2.835959053039550781e+01
3.323671722412109375e+01
3.902604675292968750e+02
1.128964538574218750e+02
1.184057998657226562e+02
1.847889099121093750e+02
4.779584350585937500e+02
1.880403289794921875e+02
1.244570541381835938e+02
1.508296661376953125e+02
8.355241088867187500e+02
2.357278060913085938e+01
2.411468124389648438e+01
1.634740638732910156e+01
3.208065490722656250e+02
3.973955154418945312e+00
2.165805664062500000e+02
1.323146514892578125e+02
6.977000732421875000e+02
3.573850097656250000e+02
2.968724975585937500e+02
7.079059448242187500e+02
1.140705718994140625e+02
1.020584011077880859e+01
1.079290084838867188e+02
1.633837432861328125e+02
1.330371856689453125e+02
1.914723777770996094e+01
2.013169555664062500e+02
1.412560424804687500e+02
1.842470092773437500e+02
2.528880500793457031e+01
2.998529815673828125e+01
4.734425659179687500e+02
1.806343346834182739e-01
1.065742568969726562e+02
9.661226806640625000e+02
1.636547088623046875e+02
3.861058959960937500e+02
2.611069335937500000e+02
1.837954254150390625e+02
1.425204772949218750e+02
2.131484985351562500e+01
2.194706916809082031e+01
3.745452880859375000e+02
1.463138103485107422e+01
3.522369384765625000e+00
1.846986083984375000e+02
1.464944458007812500e+02
6.294202880859375000e+02
3.955891723632812500e+02
2.922663269042968750e+02
7.936168823242187500e+02
8.986557769775390625e+01
2.528880596160888672e+00
8.056291198730468750e+01
1.781957550048828125e+02
1.743121147155761719e+01
1.253602218627929688e+02
3.590107116699218750e+02
2.727578353881835938e+01
2.038458404541015625e+02
2.321151161193847656e+01
2.691451454162597656e+01
3.145746765136718750e+02
1.580550384521484375e+02
1.195708984375000000e+03
6.048540039062500000e+02
2.472884063720703125e+02
1.360176544189453125e+02
1.923755645751953125e+01
2.023104476928710938e+01
4.183490905761718750e+02
1.327662277221679688e+01
3.251417875289916992e+00
1.669061126708984375e+02
1.590485229492187500e+02
5.621340332031250000e+02
4.244003601074218750e+02
3.126780090332031250e+02
8.613547973632812500e+02
6.403486633300781250e+01
5.265490722656250000e+01
1.924658660888671875e+02
1.571518707275390625e+01
1.083805999755859375e+02
5.762235107421875000e+02
2.285024261474609375e+02
1.526360130310058594e+01
4.425540924072265625e+00
3.025625038146972656e+01
8.851081848144531250e+00
3.865574645996093750e+01
2.357278060913085938e+01
2.086326599121093750e+02
7.547805175781250000e+02
6.475740966796875000e+02
2.171224670410156250e+02
1.044066390991210938e+02
3.170132446289062500e+01
4.425540924072265625e+00
4.450829772949218750e+02
1.183154773712158203e+01
2.709515094757080078e-01
2.056521759033203125e+02
3.070783376693725586e+00
1.697059478759765625e+02
4.372253723144531250e+02
8.784247436523437500e+02
5.013505859375000000e+02
3.892669677734375000e+01
6.365554199218750000e+02
2.971434593200683594e+01
2.002331542968750000e+02
7.315690517425537109e+00
8.842050170898437500e+01
4.931317138671875000e+01
7.135056018829345703e+00
2.638164367675781250e+02
4.190716552734375000e+01
3.246902160644531250e+02
9.194287109375000000e+01
3.773451232910156250e+02
2.709514999389648438e+01
4.515858173370361328e+00
2.709515094757080078e-01
4.314450988769531250e+02
1.004326858520507812e+02
6.193047485351562500e+02
9.663936614990234375e+01
3.350766754150390625e+01
4.568242187500000000e+02
9.844571113586425781e+00
2.709515094757080078e-01
2.571329650878906250e+02
3.161100625991821289e+00
1.445074677467346191e+00
1.764797363281250000e+02
4.451733093261718750e+02
8.793279418945312500e+02
4.518567810058593750e+02
2.032136154174804688e+01
6.118988037109375000e+02
1.408947753906250000e+01
2.025813903808593750e+02
1.336693954467773438e+01
8.489813232421875000e+01
1.703381805419921875e+02
3.521466369628906250e+02
3.874606323242187500e+01
1.806343383789062500e+02
5.133627319335937500e+02
1.436042881011962891e+01
3.802352905273437500e+01
4.515857994556427002e-01
1.660029449462890625e+02
6.099118041992187500e+02
5.879647064208984375e+01
9.302667999267578125e+01
3.106910324096679688e+01
4.579983215332031250e+02
1.047679138183593750e+01
3.793320894241333008e+00
2.898277893066406250e+02
3.070783376693725586e+00
1.769313201904296875e+02
9.122034072875976562e+00
4.495988464355468750e+02
8.128544688224792480e-01
8.793279418945312500e+02
4.112140502929687500e+02
5.489476928710937500e+02
8.038227081298828125e+00
1.965301361083984375e+02
8.038227081298828125e+00
1.255408573150634766e+01
8.200798034667968750e+01
1.034131546020507812e+02
5.221235351562500000e+02
3.612686538696289062e+01
1.240054626464843750e+02
5.978092651367187500e+02
1.472169780731201172e+01
3.368830490112304688e+01
1.220184860229492188e+02
6.409808959960937500e+02
4.055240631103515625e+01
8.995589447021484375e+01
2.908212661743164062e+01
4.461667785644531250e+02
9.754254341125488281e+00
4.425540924072265625e+00
2.975047302246093750e+02
3.161100625991821289e+00
1.698865966796875000e+02
6.231884479522705078e+00
4.445410766601562500e+02
9.122034072875976562e+00
8.796891479492187500e+02
3.773451232910156250e+02
5.878744506835937500e+02
1.201218318939208984e+01
1.818084411621093750e+02
2.610165977478027344e+01
1.147027969360351562e+01
7.920815277099609375e+01
7.496324920654296875e+01
5.679143066406250000e+02
3.377862167358398438e+01
8.191766357421875000e+01
5.042407226562500000e+02
2.510817146301269531e+01
7.225373387336730957e-01
7.985844116210937500e+02
9.609746551513671875e+01
8.706574249267578125e+01
2.962402915954589844e+01
2.736610031127929688e+01
4.267485961914062500e+02
9.302667617797851562e+00
4.967443943023681641e+00
2.757383117675781250e+02
3.161100625991821289e+00
1.557971038818359375e+02
1.128964614868164062e+01
4.321676025390625000e+02
2.321151161193847656e+01
8.797795410156250000e+02
3.488049011230468750e+02
6.320394897460937500e+02
1.607645568847656250e+02
4.976475524902343750e+01
2.339214515686035156e+01
1.083806037902832031e+01
7.631800079345703125e+01
5.906742477416992188e+01
4.974669494628906250e+02
3.152068901062011719e+01
6.439613342285156250e+01
3.461856994628906250e+02
9.492333221435546875e+01
2.077294826507568359e+00
1.118397460937500000e+03
7.902751922607421875e+01
8.408528137207031250e+01
2.248897361755371094e+01
2.592102622985839844e+01
4.010985412597656250e+02
8.489812850952148438e+00
5.509346961975097656e+00
2.450304565429687500e+02
3.161100625991821289e+00
1.379143066406250000e+02
2.122453308105468750e+01
4.110334167480468750e+02
4.091367721557617188e+01
8.793279418945312500e+02
3.245095520019531250e+02
8.481685180664062500e+02
1.365595550537109375e+02
7.667927551269531250e+01
3.874606323242187500e+01
1.020584011077880859e+01
3.703906860351562500e+02
4.913253402709960938e+01
5.391934967041015625e+01
2.655324554443359375e+01
3.251417875289916992e+00
5.274522399902343750e+01
2.221802215576171875e+02
7.306658172607421875e+01
6.322201490402221680e-01
1.938748291015625000e+03
6.665406799316406250e+01
6.529930877685546875e+01
1.725057792663574219e+01
2.429531860351562500e+01
3.728292541503906250e+02
8.128544807434082031e+00
6.051249980926513672e+00
2.122453308105468750e+02
3.341734886169433594e+00
1.182251663208007812e+02
3.350766754150390625e+01
3.749065551757812500e+02
6.132535552978515625e+01
8.793279418945312500e+02
3.028334350585937500e+02
8.403109130859375000e+02
1.128964538574218750e+02
1.022390289306640625e+02
5.437093353271484375e+01
5.419030189514160156e+00
2.382566680908203125e+02
4.217811584472656250e+01
4.064272403717041016e+00
1.309598922729492188e+01
1.273472023010253906e+01
1.517328357696533203e+01
4.497794723510742188e+01
1.374627227783203125e+02
4.244906616210937500e+01
3.612686693668365479e-01
3.585410888671875000e+03
5.789330291748046875e+01
2.275992584228515625e+01
1.354757499694824219e+01
1.887628746032714844e+01
3.373345947265625000e+02
7.135056018829345703e+00
4.244906425476074219e+00
6.502835750579833984e+00
1.885822448730468750e+02
6.051249980926513672e+00
3.612686693668365479e-01
4.624238967895507812e+01
8.200798034667968750e+01
8.739991455078125000e+02
9.844570922851562500e+01
3.235160827636718750e+02
2.842281188964843750e+02
2.159483337402343750e+02
9.103970336914062500e+01
1.254505462646484375e+02
6.900231170654296875e+01
9.031716346740722656e+00
9.537493133544921875e+01
3.856542968750000000e+01
1.237345123291015625e+01
1.436042881011962891e+01
3.955891418457031250e+01
8.092417907714843750e+01
4.696492671966552734e+00
5.238395690917968750e+00
6.322201490402221680e-01
5.419030189514160156e-01
3.311298339843750000e+03
4.635980224609375000e+02
5.102919769287109375e+01
1.047679138183593750e+01
1.643772315979003906e+01
2.709515094757080078e+00
2.944339599609375000e+02
6.954421520233154297e+00
5.419030189514160156e+00
7.225372791290283203e+00
2.182062683105468750e+02
6.502835750579833984e+00
3.612686693668365479e-01
5.834488677978515625e+01
1.005230026245117188e+02
8.217055053710937500e+02
2.287733764648437500e+02
8.056291198730468750e+01
2.725772094726562500e+02
2.669775390625000000e+02
7.062802124023437500e+01
1.455912628173828125e+02
8.038227844238281250e+01
2.167612075805664062e+00
8.489812850952148438e+00
4.985507583618164062e+01
3.341735076904296875e+01
1.201218318939208984e+01
1.336693954467773438e+01
1.619386749267578125e+02
3.468179321289062500e+01
4.308128738403320312e+01
9.031716734170913696e-02
3.793320894241333008e+00
3.883637905120849609e+00
2.665620849609375000e+03
9.371308593750000000e+02
4.533921432495117188e+01
8.038227081298828125e+00
1.490233230590820312e+01
7.044738769531250000e+00
5.780298709869384766e+00
7.586641788482666016e+00
6.864104270935058594e+00
2.484625091552734375e+02
2.723965759277343750e+02
6.945389556884765625e+01
3.612686693668365479e-01
1.170510482788085938e+02
7.497227783203125000e+02
2.676097717285156250e+02
6.340264892578125000e+01
2.337408142089843750e+02
2.492753753662109375e+02
1.631127929687500000e+02
5.120983123779296875e+01
8.715606689453125000e+01
8.309179306030273438e+00
8.218861579895019531e+00
4.570048522949218750e+01
3.043688392639160156e+01
1.101869392395019531e+01
1.300567150115966797e+01
4.523986816406250000e+02
3.115942192077636719e+01
3.865574645996093750e+01
2.322144531250000000e+03
1.102862792968750000e+03
4.073303985595703125e+01
1.345725727081298828e+01
6.141566753387451172e+00
6.593152999877929688e+00
6.412518501281738281e+00
7.857593536376953125e+00
3.612686693668365479e-01
6.864104270935058594e+00
3.264062500000000000e+02
2.110712127685546875e+02
7.749212646484375000e+01
3.161100625991821289e+00
1.319533691406250000e+02
6.770174560546875000e+02
3.054526367187500000e+02
4.741651153564453125e+01
2.043877410888671875e+02
2.299475097656250000e+02
1.785570373535156250e+02
3.395925140380859375e+01
8.923336029052734375e+01
1.797311592102050781e+01
7.767275810241699219e+00
4.272002029418945312e+01
2.826927185058593750e+01
1.083806037902832031e+01
7.278660278320312500e+02
1.255408573150634766e+01
2.790800476074218750e+01
3.531401062011718750e+01
2.068533935546875000e+03
1.166355834960937500e+03
3.675908279418945312e+01
1.210249996185302734e+01
4.606175422668457031e+00
6.231884479522705078e+00
6.954421520233154297e+00
8.218861579895019531e+00
6.322201490402221680e-01
6.322201251983642578e+00
3.788805236816406250e+02
8.191766357421875000e+01
8.489812850952148438e+00
1.454106445312500000e+02
6.046734008789062500e+02
3.426633300781250000e+02
1.834341583251953125e+02
3.251417922973632812e+01
1.831632080078125000e+02
2.102583465576171875e+02
1.929174499511718750e+02
1.779248237609863281e+01
8.760765075683593750e+01
3.034656715393066406e+01
4.488763046264648438e+01
7.496324539184570312e+00
2.619197845458984375e+01
1.011552238464355469e+01
1.003062377929687500e+03
1.192186641693115234e+01
1.788279724121093750e+01
4.010081863403320312e+01
2.029336303710937500e+03
1.191554321289062500e+03
3.314640045166015625e+01
1.110901069641113281e+01
3.432052135467529297e+00
5.960933208465576172e+00
7.315690517425537109e+00
8.309179306030273438e+00
1.174123167991638184e+00
5.960933208465576172e+00
4.236778259277343750e+02
8.408528137207031250e+01
1.598613834381103516e+01
1.574228210449218750e+02
5.400063476562500000e+02
3.749968566894531250e+02
1.851501846313476562e+01
1.641966094970703125e+02
1.629321594238281250e+02
1.894854125976562500e+02
2.055618743896484375e+02
7.135056018829345703e+00
8.020163726806640625e+01
4.344255447387695312e+01
6.277042770385742188e+01
7.315690517425537109e+00
1.074774265289306641e+01
9.483302116394042969e+00
1.399915981292724609e+01
1.101237060546875000e+03
1.137996292114257812e+01
5.355807876586914062e+01
2.085062011718750000e+03
1.197605590820312500e+03
3.161100769042968750e+01
1.020584011077880859e+01
3.612686395645141602e+00
5.238395690917968750e+00
7.315690517425537109e+00
7.044738769531250000e+00
5.780298709869384766e+00
4.516761169433593750e+02
8.110481262207031250e+01
2.537912368774414062e+01
1.686221466064453125e+02
4.148267211914062500e+02
4.852741088867187500e+02
7.767275810241699219e+00
1.467653961181640625e+02
1.465847473144531250e+02
1.678995971679687500e+02
2.168515014648437500e+02
1.535391688346862793e+00
6.855072784423828125e+01
5.581600952148437500e+01
7.252468109130859375e+01
6.864104270935058594e+00
2.348246192932128906e+01
9.302667617797851562e+00
1.120113403320312500e+03
1.083806037902832031e+01
4.967443847656250000e+01
2.161018798828125000e+03
1.193360595703125000e+03
2.935307884216308594e+01
9.392985343933105469e+00
9.934887886047363281e+00
1.381852626800537109e+01
7.496324539184570312e+00
5.419030189514160156e+00
4.763327331542968750e+02
1.806343346834182739e-01
3.540432739257812500e+01
1.786473388671875000e+02
4.521277160644531250e+02
7.279563140869140625e+01
4.400252075195312500e+02
1.315017852783203125e+02
1.806343197822570801e+00
1.340306701660156250e+02
1.449590606689453125e+02
2.251606903076171875e+02
5.428061676025390625e+01
6.755724334716796875e+01
7.008612060546875000e+01
6.593152999877929688e+00
2.230834007263183594e+01
8.941398620605468750e+00
1.125261596679687500e+03
1.038647365570068359e+01
4.642302322387695312e+01
2.250613525390625000e+03
1.182613037109375000e+03
9.031716734170913696e-02
2.745641708374023438e+01
8.670448303222656250e+00
9.392985343933105469e+00
1.824406814575195312e+01
7.496324539184570312e+00
5.019827880859375000e+02
5.328712463378906250e+00
4.551985168457031250e+01
1.872274932861328125e+02
1.195799255371093750e+02
4.772359008789062500e+02
6.105440521240234375e+01
4.027242126464843750e+02
1.278891067504882812e+02
1.216572189331054688e+02
2.271476593017578125e+02
3.919764709472656250e+01
7.884688568115234375e+01
6.827977752685546875e+01
6.322201251983642578e+00
2.131484985351562500e+01
8.760765075683593750e+00
1.002520465850830078e+01
1.122100463867187500e+03
4.362319183349609375e+01
8.128544688224792480e-01


==> data/area_simplified.txt <==
0.000000000000000000e+00
1.607645988464355469e+01
1.225965454101562500e+03
2.011725097656250000e+03
1.354757785797119141e+01
5.689982604980468750e+01
3.713842773437500000e+02
2.872989807128906250e+02
1.907860229492187500e+03
5.003572082519531250e+01
1.200315429687500000e+03
1.553455638885498047e+01
1.253060546875000000e+03
1.919962768554687500e+03
5.825458526611328125e+01
3.354380493164062500e+02
2.582168273925781250e+02
2.008383300781250000e+03
5.130016326904296875e+01
1.220546386718750000e+03
1.257847412109375000e+03
1.827929565429687500e+03
5.978997802734375000e+01
2.994014587402343750e+02
2.295862884521484375e+02
2.109086914062500000e+03
5.256460571289062500e+01
1.218017578125000000e+03
1.253512207031250000e+03
1.755314575195312500e+03
6.123505020141601562e+01
2.627326965332031250e+02
2.014073333740234375e+02
2.210332519531250000e+03
5.400968170166015625e+01
1.204560424804687500e+03
1.232829589843750000e+03
1.719277954101562500e+03
6.286076354980468750e+01
2.278702697753906250e+02
1.729574127197265625e+02
2.309681396484375000e+03
5.536443710327148438e+01
1.171504272460937500e+03
1.180806884765625000e+03
1.753417846679687500e+03
6.475742340087890625e+01
1.917433929443359375e+02
1.443268585205078125e+02
2.410385253906250000e+03
5.689982604980468750e+01
1.099792358398437500e+03
1.055717651367187500e+03
1.957263793945312500e+03
6.665408325195312500e+01
1.564293823242187500e+02
1.160575866699218750e+02
2.510185546875000000e+03
5.861585617065429688e+01
9.311701660156250000e+02
2.661647705078125000e+03
6.893007812500000000e+02
6.827979278564453125e+01
1.213863067626953125e+02
8.860115814208984375e+01
2.609895751953125000e+03
6.024156570434570312e+01
5.025248413085937500e+02
3.604558837890625000e+03
1.138899765014648438e+02
1.114514083862304688e+02
1.417979812622070312e+01
7.080867004394531250e+01
2.701116210937500000e+03
6.918296813964843750e+01
6.204790878295898438e+01
4.515859603881835938e+00
2.017956909179687500e+03
5.916679077148437500e+02
3.846608886718750000e+02
2.752235839843750000e+03
2.916342163085937500e+02
3.940538940429687500e+02
7.440329589843750000e+02
6.070218505859375000e+02
7.294918823242187500e+02
2.785833740234375000e+03
5.316972656250000000e+02
6.713276977539062500e+02
7.925333251953125000e+02
5.440707397460937500e+02
3.358896179199218750e+02
2.817986572265625000e+03
5.302521972656250000e+02
6.856880493164062500e+02
7.196473388671875000e+02
5.034280090332031250e+02
1.637450561523437500e+02
2.850049316406250000e+03
5.067697143554687500e+02
6.007899780273437500e+02
6.060283203125000000e+02
9.031718969345092773e-02
4.684752502441406250e+02
2.881840820312500000e+03
7.658897399902343750e+01
4.778682250976562500e+02
4.989121398925781250e+02
9.031718969345092773e-02
5.180593872070312500e+02
4.354191589355468750e+02
2.913993652343750000e+03
3.079816055297851562e+01
4.467088012695312500e+02
4.311742248535156250e+02
4.571856079101562500e+02
4.035371704101562500e+02
2.945062988281250000e+03
8.489815711975097656e+00
4.168138122558593750e+02
3.824932861328125000e+02
4.136527099609375000e+02
3.719261779785156250e+02
2.976312500000000000e+03
3.612687587738037109e-01
3.863769226074218750e+02
3.474501953125000000e+02
3.809578857421875000e+02
3.430246582031250000e+02
3.005033447265625000e+03
3.573851318359375000e+02
3.214388732910156250e+02
3.562109680175781250e+02
3.204453735351562500e+02
3.027612548828125000e+03
3.354380493164062500e+02
3.010271911621093750e+02
9.031718969345092773e-02
3.374250183105468750e+02
3.032851257324218750e+02
3.044501953125000000e+03
3.181874694824218750e+02
2.862151794433593750e+02
3.230645751953125000e+02
2.900084838867187500e+02
3.057417480468750000e+03
3.052720947265625000e+02
2.744739074707031250e+02
3.113233642578125000e+02
2.805251770019531250e+02
3.067081542968750000e+03
2.956081542968750000e+02
2.658034973144531250e+02
3.034657592773437500e+02
2.729385375976562500e+02
3.074577636718750000e+03
2.883827819824218750e+02
2.593909606933593750e+02
2.978660888671875000e+02
2.680614013671875000e+02
3.079364501953125000e+03
2.836862792968750000e+02
2.552363739013671875e+02
2.947049865722656250e+02
2.653518981933593750e+02
3.081983642578125000e+03
2.812477111816406250e+02
2.528881225585937500e+02
2.940727539062500000e+02
2.644487304687500000e+02
3.082525634765625000e+03
2.808864746093750000e+02
2.523462219238281250e+02
2.951565856933593750e+02
2.657131652832031250e+02
3.081170898437500000e+03
2.826024780273437500e+02
2.540622558593750000e+02
2.992208251953125000e+02
2.686936340332031250e+02
3.077468017578125000e+03
2.863054809570312500e+02
2.574039916992187500e+02
3.050011596679687500e+02
2.742933044433593750e+02
3.071958496093750000e+03
2.924470520019531250e+02
2.629133300781250000e+02
3.134909362792968750e+02
2.825121459960937500e+02
3.063288085937500000e+03
3.012981567382812500e+02
2.709515380859375000e+02
3.261353454589843750e+02
2.932599182128906250e+02
3.052088867187500000e+03
3.130393676757812500e+02
2.818799438476562500e+02
3.415796203613281250e+02
3.078009643554687500e+02
3.037005859375000000e+03
3.286642456054687500e+02
2.959694213867187500e+02
9.031718969345092773e-02
3.628944702148437500e+02
3.268578796386718750e+02
3.017045654296875000e+03
3.493468933105468750e+02
3.143941345214843750e+02
3.907121582031250000e+02
3.518757629394531250e+02
2.991124755859375000e+03
3.764420471191406250e+02
3.383281860351562500e+02
4.286453857421875000e+02
3.810482177734375000e+02
2.960416748046875000e+03
4.064273357391357422e+00
4.085046386718750000e+02
3.709327087402343750e+02
4.802164916992187500e+02
4.111238403320312500e+02
2.928805664062500000e+03
2.068263626098632812e+01
4.412897949218750000e+02
4.153687438964843750e+02
5.532830810546875000e+02
4.409284973144531250e+02
2.897465576171875000e+03
5.744173049926757812e+01
4.743458557128906250e+02
4.784101562500000000e+02
6.622056274414062500e+02
4.697396850585937500e+02
1.290632629394531250e+02
2.865945068359375000e+03
5.086664123535156250e+02
5.738753662109375000e+02
7.564967651367187500e+02
4.980993041992187500e+02
2.701387329101562500e+02
2.834514648437500000e+03
5.437094116210937500e+02
6.683471679687500000e+02
7.666123046875000000e+02
5.266395263671875000e+02
5.804685668945312500e+02
2.801819824218750000e+03
5.801976318359375000e+02
6.780111083984375000e+02
4.980089721679687500e+02
5.195044555664062500e+02
1.536746948242187500e+03
2.770208740234375000e+03
5.334133300781250000e+02
4.383996276855468750e+02
8.679481506347656250e+01
1.747637634277343750e+02
3.488140136718750000e+03
2.735617187500000000e+03
7.171184539794921875e+01
6.421552276611328125e+01
2.766234863281250000e+03
5.480446777343750000e+02
7.324723815917968750e+01
1.072065048217773438e+02
2.641867919921875000e+03
9.275575256347656250e+01
6.240917587280273438e+01
4.438186645507812500e+02
1.966747070312500000e+03
9.875281372070312500e+02
7.162152862548828125e+01
1.427011566162109375e+02
2.541706298828125000e+03
1.207540817260742188e+02
6.069315338134765625e+01
8.935078735351562500e+02
1.723884155273437500e+03
1.136912719726562500e+03
6.963455200195312500e+01
1.781054840087890625e+02
2.441815429687500000e+03
1.490233612060546875e+02
5.897712326049804688e+01
1.077213012695312500e+03
1.679448120117187500e+03
1.195889892578125000e+03
6.764757537841796875e+01
2.135098266601562500e+02
2.341563476562500000e+03
1.772926330566406250e+02
5.735141754150390625e+01
1.152176391601562500e+03
1.709975341796875000e+03
1.219372314453125000e+03
6.593154907226562500e+01
2.498173370361328125e+02
2.240859619140625000e+03
2.061941375732421875e+02
5.545475006103515625e+01
1.187761230468750000e+03
1.779880859375000000e+03
1.225152587890625000e+03
6.412520599365234375e+01
2.856732788085937500e+02
2.140517333984375000e+03
2.343731079101562500e+02
5.464189910888671875e+01
1.201941162109375000e+03
1.874623535156250000e+03
1.218920654296875000e+03
6.249949264526367188e+01
3.230645751953125000e+02
2.038549194335937500e+03
2.620101623535156250e+02
5.301618957519531250e+01
1.204469970703125000e+03
1.969456665039062500e+03
1.204740966796875000e+03
4.606176376342773438e+00
7.767278194427490234e+00
6.105442047119140625e+01
3.577463684082031250e+02
1.939200439453125000e+03
2.919954528808593750e+02
5.175174713134765625e+01
1.187038818359375000e+03
1.300567531585693359e+01


==> data/dist.txt <==
0.000000000000000000e+00
8.275095939636230469e+00
4.872524261474609375e+00
6.694907546043395996e-01
6.293016076087951660e-01
4.109985232353210449e-01
4.585387110710144043e-01
3.587827682495117188e-01
1.173180103302001953e+00
3.162804841995239258e-01
1.120935916900634766e+00
8.871363997459411621e-01
9.329252243041992188e-01
5.267058610916137695e-01
6.602708101272583008e-01
2.023590326309204102e+00
7.704846262931823730e-01
1.165636539459228516e+00
1.010789036750793457e+00
5.095945000648498535e-01
4.593812525272369385e-01
4.904541969299316406e-01
8.206767082214355469e+00
2.427605986595153809e-01
6.967826485633850098e-01
3.063050806522369385e-01
8.501843452453613281e+00
4.867383956909179688e+00
6.755247712135314941e-01
6.648976206779479980e-01
4.190099835395812988e-01
4.697639048099517822e-01
3.562054336071014404e-01
1.197688341140747070e+00
3.204748034477233887e-01
1.130623459815979004e+00
9.345929026603698730e-01
9.382988810539245605e-01
5.042466521263122559e-01
6.916602849960327148e-01
2.185266971588134766e+00
7.948588728904724121e-01
1.247910857200622559e+00
1.017488360404968262e+00
5.782208442687988281e-01
4.171358644962310791e-01
5.209219455718994141e-01
8.407873153686523438e+00
2.427607327699661255e-01
7.312753796577453613e-01
3.195562362670898438e-01
8.677447319030761719e+00
4.928228855133056641e+00
5.511327981948852539e-01
6.992831230163574219e-01
4.703669548034667969e-01
4.226919114589691162e-01
3.596388399600982666e-01
3.264293968677520752e-01
1.212862133979797363e+00
2.614432871341705322e-01
1.126665115356445312e+00
9.503428936004638672e-01
4.690158367156982422e-01
6.989375948905944824e-01
2.371605634689331055e+00
9.527199864387512207e-01
2.886443734169006348e-01
8.236266970634460449e-01
1.303994297981262207e+00
1.029268026351928711e+00
6.488096117973327637e-01
3.705765604972839355e-01
5.321652293205261230e-01
8.555197715759277344e+00
2.612884938716888428e-01
3.325060904026031494e-01
7.723283767700195312e-01
8.831172943115234375e+00
5.127333641052246094e+00
3.832322359085083008e-01
7.633233070373535156e-01
2.782173454761505127e-01
4.329791963100433350e-01
5.380622744560241699e-01
3.698355555534362793e-01
2.427604049444198608e-01
3.400510251522064209e-01
1.201715111732482910e+00
1.111201882362365723e+00
9.650511741638183594e-01
4.197782874107360840e-01
6.889539957046508789e-01
2.593393802642822266e+00
9.793931841850280762e-01
4.047784805297851562e-01
8.537639379501342773e-01
1.342847347259521484e+00
1.040699958801269531e+00
2.427597045898437500e-01
7.174341678619384766e-01
3.141340911388397217e-01
5.566631555557250977e-01
8.645624160766601562e+00
2.817614972591400146e-01
3.397329747676849365e-01
8.234730958938598633e-01
8.868462562561035156e+00
5.523772239685058594e+00
7.041381001472473145e-01
7.426211833953857422e-01
6.017155647277832031e-01
5.342411994934082031e-01
4.449355304241180420e-01
3.789311349391937256e-01
3.488000929355621338e-01
1.165936708450317383e+00
1.102561712265014648e+00
2.862739801406860352e+00
9.758052229881286621e-01
3.687225878238677979e-01
6.789603233337402344e-01
5.789894461631774902e-01
1.004981756210327148e+00
8.860888481140136719e-01
1.373908758163452148e+00
1.046791791915893555e+00
3.282439112663269043e-01
7.619244456291198730e-01
2.668841183185577393e-01
5.892858505249023438e-01
8.582846641540527344e+00
2.870014905929565430e-01
3.514301478862762451e-01
8.742346167564392090e-01
5.983877182006835938e+00
5.132478237152099609e+00
7.368584871292114258e-01
7.818965315818786621e-01
6.333611011505126953e-01
5.707908272743225098e-01
4.643337130546569824e-01
3.884974420070648193e-01
1.119120121002197266e+00
3.627946972846984863e-01
1.096766829490661621e+00
3.137325286865234375e+00
9.812483787536621094e-01
3.147887289524078369e-01
6.647019386291503906e-01
9.185231924057006836e-01
7.103182673454284668e-01
1.036882638931274414e+00
1.403241276741027832e+00
1.041163682937622070e+00
5.061261653900146484e-01
7.732961773872375488e-01
2.427616119384765625e-01
6.210685372352600098e-01
8.116757392883300781e+00
2.959207296371459961e-01
3.643418848514556885e-01
9.403444528579711914e-01
7.484867095947265625e+00
3.759198904037475586e+00
7.753325104713439941e-01
8.317235112190246582e-01
6.808379888534545898e-01
5.961933732032775879e-01
4.814721047878265381e-01
3.928292989730834961e-01
3.719369471073150635e-01
1.056067347526550293e+00
9.442824721336364746e-01
1.091642975807189941e+00
3.340571165084838867e+00
9.822509884834289551e-01
2.639743983745574951e-01
6.421487927436828613e-01
7.813119888305664062e-01
1.073137760162353516e+00
1.440354585647583008e+00
1.024870514869689941e+00
7.112882733345031738e-01
7.658386230468750000e-01
6.555482745170593262e-01
6.576821327209472656e+00
2.992454171180725098e-01
3.860369026660919189e-01
1.012818098068237305e+00
9.738308906555175781e+00
4.755063056945800781e-01
3.560913205146789551e-01
2.316981077194213867e+00
8.084758520126342773e-01
8.896076679229736328e-01
7.368445992469787598e-01
6.400148868560791016e-01
4.898028373718261719e-01
3.955818116664886475e-01
9.832419157028198242e-01
3.727124631404876709e-01
9.818661212921142578e-01
1.103139162063598633e+00
3.499338865280151367e+00
9.676855206489562988e-01
2.427597045898437500e-01
6.089709401130676270e-01
8.258904814720153809e-01
1.102505445480346680e+00
1.485389947891235352e+00
9.885225892066955566e-01
8.742675185203552246e-01
7.582516670227050781e-01
7.003757357597351074e-01
3.906510829925537109e+00
3.091229498386383057e-01
4.090531766414642334e-01
1.100250720977783203e+00
1.300561618804931641e+01
1.035227894783020020e+00
3.669965863227844238e-01
7.998095154762268066e-01
8.562247753143310547e-01
9.471320509910583496e-01
7.983178496360778809e-01
6.906594038009643555e-01
5.087018013000488281e-01
3.102309703826904297e-01
4.183359146118164062e-01
1.032903909683227539e+00
9.412322044372558594e-01
3.817311823368072510e-01
2.427616119384765625e-01
1.195660471916198730e+00
3.602444410324096680e+00
9.289364218711853027e-01
5.742682814598083496e-01
8.625708222389221191e-01
1.128183007240295410e+00
1.549445152282714844e+00
9.300959706306457520e-01
9.597514271736145020e-01
7.417106032371520996e-01
7.522907853126525879e-01
3.188690841197967529e-01
4.323661625385284424e-01
1.087811470031738281e+00
1.204745769500732422e+00
1.021488857269287109e+01
1.653881072998046875e+00
7.216661572456359863e-01
3.581464588642120361e-01
8.541043400764465332e-01
1.492897033691406250e+00
3.699273467063903809e-01
2.427597045898437500e-01
8.043939471244812012e-01
5.808924436569213867e-01
4.845196902751922607e-01
4.501357972621917725e-01
1.075384736061096191e+00
4.059783220291137695e-01
2.427625656127929688e-01
3.683790683746337891e+00
8.629300594329833984e-01
5.209618806838989258e-01
8.954983353614807129e-01
1.163669228553771973e+00
1.631878376007080078e+00
1.251976370811462402e+00
1.019296407699584961e+00
8.537667989730834961e-01
7.188782095909118652e-01
8.281966447830200195e-01
3.413154780864715576e-01
4.475190341472625732e-01
1.335109710693359375e+00
3.272783756256103516e+00
6.517581939697265625e-01
1.402198672294616699e+00
2.087589263916015625e+00
6.471444129943847656e+00
2.427597045898437500e-01
9.597832560539245605e-01
9.026220440864562988e-01
8.267945051193237305e-01
5.587915182113647461e-01
1.125613570213317871e+00
4.003746509552001953e-01
3.740277528762817383e+00
7.815037965774536133e-01
1.208993077278137207e+00
4.622813165187835693e-01
9.279241561889648438e-01
1.728104591369628906e+00
1.311120271682739258e+00
1.066186547279357910e+00
7.753678560256958008e-01
6.703338027000427246e-01
8.969649672508239746e-01
3.569904565811157227e-01
4.776659011840820312e-01
1.492778420448303223e+00
3.325569033622741699e-01
3.061299800872802734e+00
8.922491073608398438e-01
2.040899753570556641e+00
2.707729816436767578e+00
4.166193485260009766e+00
2.427597045898437500e-01
1.073769330978393555e+00
9.236631989479064941e-01
9.157052636146545410e-01
5.853775739669799805e-01
1.201292157173156738e+00
4.210315644741058350e-01
3.766522407531738281e+00
6.853366494178771973e-01
1.226223111152648926e+00
3.975329101085662842e-01
9.496776461601257324e-01
1.841594576835632324e+00
1.384781837463378906e+00
1.110195875167846680e+00
6.802421212196350098e-01
5.908281803131103516e-01
1.002484560012817383e+00
3.643425703048706055e-01
6.891306638717651367e-01
5.059351325035095215e-01
1.679839730262756348e+00
2.752449274063110352e+00
1.146247982978820801e+00
2.566838026046752930e+00
3.203089714050292969e+00
5.061330795288085938e-01
2.704280138015747070e+00
1.203354835510253906e+00
1.039906382560729980e+00
9.490811824798583984e-01
6.063363552093505859e-01
1.251463770866394043e+00
4.371282756328582764e-01
3.784085273742675781e+00
5.632677078247070312e-01
1.236714363098144531e+00
3.311779797077178955e-01
9.664316177368164062e-01
1.972496628761291504e+00
1.430095195770263672e+00
1.154466152191162109e+00
5.557584166526794434e-01
4.997747540473937988e-01
1.135256052017211914e+00
3.856168985366821289e-01
8.423888683319091797e-01
5.364986658096313477e-01
1.914114713668823242e+00
3.256096601486206055e+00
3.340104818344116211e+00
4.368376731872558594e-01
9.284214973449707031e-01
2.126918077468872070e+00
2.860138416290283203e+00
1.394004583358764648e+00
1.200405955314636230e+00
9.775251746177673340e-01
6.356322169303894043e-01
1.277062058448791504e+00
4.479999840259552002e-01
3.780332088470458984e+00
4.023072421550750732e-01
1.238407254219055176e+00
2.681963741779327393e-01
9.839356541633605957e-01
2.123695135116577148e+00
1.445585846900939941e+00
1.178727746009826660e+00
3.894448578357696533e-01
4.058889448642730713e-01
1.314486503601074219e+00
4.066754281520843506e-01
8.639487624168395996e-01
5.711211562156677246e-01
2.170793771743774414e+00
3.536875009536743164e+00
2.996310472488403320e+00
7.913253307342529297e-01
2.758480548858642578e+00
1.962821483612060547e+00
5.003367662429809570e-01
1.486585974693298340e+00
1.438232183456420898e+00
1.007718920707702637e+00
6.703470349311828613e-01
1.267964720726013184e+00
4.614890813827514648e-01
3.763394355773925781e+00
2.427597045898437500e-01
1.236303210258483887e+00
9.849250912666320801e-01
2.298386573791503906e+00
4.512514770030975342e-01
1.467332243919372559e+00
3.081522285938262939e-01
1.189379096031188965e+00
1.549134016036987305e+00
4.218823611736297607e-01
8.914374113082885742e-01
6.141707301139831543e-01
2.026660442352294922e+00
3.661689996719360352e+00
3.025212526321411133e+00
5.373721122741699219e-01
2.445366621017456055e+00
2.097142457962036133e+00
2.427597045898437500e-01
1.570576310157775879e+00
5.344273447990417480e-01
1.513123393058776855e+00
7.673397660255432129e-01
1.042803764343261719e+00
7.109912633895874023e-01
3.495806157588958740e-01
1.243887305259704590e+00
4.190798401832580566e-01
3.732750415802001953e+00
1.233893871307373047e+00
9.871637821197509766e-01
2.509373188018798828e+00
6.659438610076904297e-01
1.480023980140686035e+00
5.274866223335266113e-01
1.186699390411376953e+00
1.908829689025878906e+00
4.439117312431335449e-01
9.156138896942138672e-01
6.616831421852111816e-01
3.793436765670776367e+00
3.549396038055419922e+00
3.361691236495971680e-01
2.427172183990478516e+00
2.765253067016601562e+00
3.696441948413848877e-01
6.619827747344970703e-01
1.038675308227539062e+00
2.427597045898437500e-01
2.199300527572631836e+00
2.949054479598999023e+00
1.020803570747375488e+00
7.699429392814636230e-01
4.400042593479156494e-01
1.205644965171813965e+00
5.139042735099792480e-01
3.671199321746826172e+00
1.230267286300659180e+00
9.839388132095336914e-01
2.754688739776611328e+00
9.081580638885498047e-01
1.440016150474548340e+00
7.683224081993103027e-01
1.190176486968994141e+00
2.719364404678344727e+00
4.829110801219940186e-01
9.361478090286254883e-01
7.326422929763793945e-01
2.427616119384765625e-01
2.832826972007751465e-01
3.757697820663452148e+00
2.810285568237304688e+00
2.628220796585083008e+00
9.179963469505310059e-01
3.002763748168945312e+00
2.736056089401245117e+00
4.584593176841735840e-01
1.028910160064697266e+00
2.465038061141967773e+00
7.523939013481140137e-01
6.161357164382934570e-01
5.318988561630249023e-01
1.169602513313293457e+00
3.590859889984130859e+00
1.313612580299377441e+00
1.231635570526123047e+00
3.059785366058349609e+00
9.920336604118347168e-01
1.158547997474670410e+00
1.037787318229675293e+00
1.187611699104309082e+00
2.456953287124633789e+00
9.048033952713012695e-01
5.844908356666564941e-01
5.083931088447570801e-01
6.179904937744140625e-01
7.533010840415954590e-01
1.707013368606567383e+00
2.702535867691040039e+00
2.131015062332153320e+00
1.474580645561218262e+00
2.451314687728881836e+00
8.761736154556274414e-01
3.047613859176635742e+00
1.071770548820495605e+00
2.530059337615966797e+00
2.148264408111572266e+00
8.129346370697021484e-01
6.600245833396911621e-01
5.693661570549011230e-01
1.105445384979248047e+00
3.503663778305053711e+00
1.228247880935668945e+00
1.241765260696411133e+00
3.339261054992675781e+00
9.961459636688232422e-01
1.297453284263610840e+00
3.152087032794952393e-01
1.306996226310729980e+00
1.191648244857788086e+00
1.908703684806823730e+00
1.541664123535156250e+00
9.418832063674926758e-01
5.398242473602294922e-01
6.633484959602355957e-01
8.187786340713500977e-01
2.968984842300415039e+00
2.043625593185424805e+00
1.205688714981079102e+00
1.411078810691833496e+00
1.815217614173889160e+00
3.117663145065307617e+00
1.441266775131225586e+00
3.135008335113525391e+00
5.040634870529174805e-01
2.357651948928833008e+00
1.110712528228759766e+00
8.544611930847167969e-01
1.963773012161254883e+00
7.044046521186828613e-01
6.044245362281799316e-01
1.020665287971496582e+00
3.384372711181640625e+00
1.241243004798889160e+00
1.235297918319702148e+00
3.557519435882568359e+00
9.874535799026489258e-01
1.357160568237304688e+00
5.213660001754760742e-01
1.445687651634216309e+00
1.198291540145874023e+00
1.512437224388122559e+00
1.771403789520263672e+00
9.764422774314880371e-01
5.875235795974731445e-01
7.261121273040771484e-01
8.909401297569274902e-01
3.095936536788940430e+00
1.345542073249816895e+00
1.893839120864868164e+00
2.676837921142578125e+00
1.382848978042602539e+00
2.181727170944213867e+00
2.058091163635253906e+00
2.027236938476562500e+00
2.192642927169799805e+00
1.151433825492858887e+00
9.009345173835754395e-01
1.850748300552368164e+00
7.628744840621948242e-01
6.440700292587280273e-01
9.708462357521057129e-01
3.223935842514038086e+00
1.272660255432128906e+00
1.216962099075317383e+00
3.704330921173095703e+00
9.663427472114562988e-01
1.388201475143432617e+00
7.732068896293640137e-01
1.517262697219848633e+00
1.190733194351196289e+00
2.173919677734375000e+00
1.032260060310363770e+00
1.014410018920898438e+00
6.328654885292053223e-01
7.828320860862731934e-01
9.733272790908813477e-01
2.427616119384765625e-01
2.095984935760498047e+00
2.576962709426879883e+00
2.807976484298706055e+00
1.030507445335388184e+00
9.597688317298889160e-01
8.729042410850524902e-01
3.278589010238647461e+00
5.687047243118286133e-01
2.586196660995483398e+00
1.791767001152038574e+00
9.594581127166748047e-01
8.226637840270996094e-01
1.778377294540405273e+00
6.972960233688354492e-01
1.301720261573791504e+00
3.806454181671142578e+00
9.115808606147766113e-01
3.005986690521240234e+00
1.414934396743774414e+00
1.070386767387390137e+00
1.207923769950866699e+00
1.566615700721740723e+00
1.155957579612731934e+00
2.561070203781127930e+00
1.048902988433837891e+00
6.951091289520263672e-01
8.608173131942749023e-01
1.065601229667663574e+00
7.656430006027221680e-01
7.417300343513488770e-01
3.198845386505126953e+00
1.981279850006103516e+00
2.347275495529174805e+00
3.674590110778808594e+00
1.808587074279785156e+00
1.621364951133728027e+00
9.133728146553039551e-01
9.133154749870300293e-01
1.028103232383728027e+00
9.062484502792358398e-01
1.757580399513244629e+00
1.309606075286865234e+00
7.513142228126525879e-01
1.342245936393737793e+00
3.884068012237548828e+00
8.362625837326049805e-01
1.463634848594665527e+00
2.790400743484497070e+00
1.428520083427429199e+00
1.444250345230102539e+00
1.615775823593139648e+00
1.086592078208923340e+00
8.146092891693115234e-01
1.558145403861999512e+00
7.719318270683288574e-01
1.894451737403869629e+00
9.422082901000976562e-01
1.156286835670471191e+00
1.643213987350463867e+00
3.680879116058349609e+00
1.823681831359863281e+00
1.191993713378906250e+00
1.616952538490295410e+00
1.507073283195495605e+00
1.086739063262939453e+00
1.004943966865539551e+00
3.111989796161651611e-01
8.395012617111206055e-01
1.701115846633911133e+00
1.769521594047546387e+00
1.479152083396911621e+00
1.390761494636535645e+00
3.921429157257080078e+00
7.502121329307556152e-01
1.533827781677246094e+00
2.612018585205078125e+00
1.682215213775634766e+00
1.831587553024291992e+00
1.712027430534362793e+00
9.736517071723937988e-01
2.427627593278884888e-01
1.607822179794311523e+00
1.480694055557250977e+00
8.606312870979309082e-01
1.047351479530334473e+00
1.248479127883911133e+00
1.583821177482604980e+00
1.732726693153381348e+00
1.194980144500732422e+00
1.315130829811096191e+00
1.434147000312805176e+00
1.150017976760864258e+00
1.254015684127807617e+00
1.129747509956359863e+00
9.451175928115844727e-01
1.640659689903259277e+00
1.538516283035278320e+00
1.610301971435546875e+00
1.452824354171752930e+00
3.829344511032104492e-01
3.946606159210205078e+00
6.450434327125549316e-01
1.568835496902465820e+00
1.741814136505126953e+00
2.451060056686401367e+00
2.178755521774291992e+00
1.778973579406738281e+00
8.456390500068664551e-01
4.681768417358398438e-01
1.348593831062316895e+00
1.103663206100463867e+00
9.929643869400024414e-01
1.183556556701660156e+00
1.413655996322631836e+00
1.472360968589782715e+00
1.339654207229614258e+00
1.144986033439636230e+00
1.219953656196594238e+00
1.251005530357360840e+00
1.293258905410766602e+00
1.250594258308410645e+00
1.091234683990478516e+00
1.070163965225219727e+00
1.621651530265808105e+00
1.551582455635070801e+00
1.733014822006225586e+00
1.615355730056762695e+00
1.501263141632080078e+00
5.442777276039123535e-01
3.955007791519165039e+00
5.046169161796569824e-01
1.533928632736206055e+00
2.418154716491699219e+00
2.280990600585937500e+00
1.798057913780212402e+00
6.531552076339721680e-01
6.846354007720947266e-01
1.163002729415893555e+00
1.102846741676330566e+00
1.161714434623718262e+00
1.258201599121093750e+00
1.396120667457580566e+00
1.339932680130004883e+00
1.428010225296020508e+00
1.312709808349609375e+00
1.277161598205566406e+00
1.467205643653869629e+00
1.180349946022033691e+00
1.290211200714111328e+00
1.107855558395385742e+00
9.368658661842346191e-01
1.672522783279418945e+00
1.521579146385192871e+00
1.703714609146118164e+00
1.524814724922180176e+00
6.726115942001342773e-01
3.937352895736694336e+00
3.262911140918731689e-01
1.483625531196594238e+00
1.621197700500488281e+00
2.617189884185791016e+00
2.079696655273437500e+00
1.753401279449462891e+00
7.902526259422302246e-01
4.601814746856689453e-01
1.022772192955017090e+00
1.231048583984375000e+00
1.365807890892028809e+00
1.118124961853027344e+00
1.318052291870117188e+00
1.503820896148681641e+00
1.355246186256408691e+00
1.779749989509582520e+00
2.056735277175903320e+00
1.663581132888793945e+00
1.578144788742065430e+00
1.106039643287658691e+00
9.834786057472229004e-01
8.375633955001831055e-01
1.840572595596313477e+00
1.443006753921508789e+00
3.187121748924255371e-01
1.641493916511535645e+00
1.486742377281188965e+00
7.704443931579589844e-01
3.911111116409301758e+00
1.569532394409179688e+00
2.805552482604980469e+00
1.568251967430114746e+00
1.779392719268798828e+00
1.641733407974243164e+00
8.979244828224182129e-01
1.595221519470214844e+00
9.156792163848876953e-01
1.678271412849426270e+00
2.427597045898437500e-01
9.990981817245483398e-01
1.233686208724975586e+00
1.687150835990905762e+00
2.610859870910644531e+00
3.634060621261596680e+00
1.829053521156311035e+00
1.132163643836975098e+00
2.104022264480590820e+00
1.572630405426025391e+00
1.358129978179931641e+00
1.249818444252014160e+00
1.033747076988220215e+00
8.971794247627258301e-01
7.590939998626708984e-01
1.581955313682556152e+00
8.538208007812500000e-01
3.857649564743041992e+00
1.807465076446533203e+00
1.418823480606079102e+00
3.009408473968505859e+00
1.405241727828979492e+00
1.499056100845336914e+00
1.298508167266845703e+00
9.949343204498291016e-01
1.114995956420898438e+00
8.282721638679504395e-01
1.217647552490234375e+00
9.073378443717956543e-01
1.164782524108886719e+00
5.671445131301879883e-01
1.738396883010864258e+00
1.470929026603698730e+00
3.755603313446044922e+00
2.980633258819580078e+00
3.028075933456420898e+00
5.426913499832153320e-01
2.945010423660278320e+00
1.083951354026794434e+00
9.725004434585571289e-01
3.534129261970520020e-01
8.177152872085571289e-01
7.007411122322082520e-01
1.060667634010314941e+00
3.167035877704620361e-01
1.518972396850585938e+00
9.252283573150634766e-01
3.776532173156738281e+00
1.123690724372863770e+00
1.883687019348144531e+00
3.258506536483764648e+00
1.375891923904418945e+00
1.067197680473327637e+00
1.455712914466857910e+00
1.060466170310974121e+00
1.130576252937316895e+00
7.632484436035156250e-01
3.218817472457885742e+00
1.527494192123413086e+00
8.310705423355102539e-01
1.081036210060119629e+00
3.610769212245941162e-01
5.158519148826599121e-01
2.916196823120117188e+00
2.320835113525390625e+00
1.594457030296325684e+00
2.630737781524658203e+00
2.293341636657714844e+00
4.629690051078796387e-01
2.986213207244873047e+00
1.204411983489990234e+00
9.131906628608703613e-01
7.506614923477172852e-01
6.534187793731689453e-01
9.840049147605895996e-01
3.098594844341278076e-01
1.482160687446594238e+00
9.695117473602294922e-01
3.659264564514160156e+00
1.084309339523315430e+00
2.026466369628906250e+00
3.519377470016479492e+00
1.348679065704345703e+00
7.807659506797790527e-01
1.417554259300231934e+00
1.093375086784362793e+00
1.089588642120361328e+00
7.102304697036743164e-01
1.842940926551818848e+00
1.744902372360229492e+00
1.847803115844726562e+00
7.686161994934082031e-01
1.016051292419433594e+00
2.649070262908935547e+00
1.481916904449462891e+00
1.601466298103332520e+00
1.600007891654968262e+00
3.087481260299682617e+00
1.555760383605957031e+00
1.669479131698608398e+00
1.150726795196533203e+00
3.174196004867553711e+00
8.647298812866210938e-01
6.963555812835693359e-01
6.058748960494995117e-01
1.051904439926147461e+00
3.259214460849761963e-01
1.462360382080078125e+00
9.855488538742065430e-01
3.485458135604858398e+00
1.136210083961486816e+00
2.230879068374633789e+00
3.720354318618774414e+00
1.321029305458068848e+00
5.389713644981384277e-01
1.370104193687438965e+00
1.102909088134765625e+00
1.044584751129150391e+00
6.649385094642639160e-01
1.573895096778869629e+00
1.172532320022583008e+00
1.968770861625671387e+00
7.132514715194702148e-01
9.611120223999023438e-01
3.193929433822631836e+00
2.427577972412109375e-01
1.523844003677368164e+00
3.021649837493896484e+00
2.183179855346679688e+00
2.506877422332763672e+00
1.698071599006652832e+00
2.389889717102050781e+00
1.115347146987915039e+00
8.032211661338806152e-01
6.434006690979003906e-01
1.133263349533081055e+00
5.792713761329650879e-01
3.094536364078521729e-01
1.516673564910888672e+00
9.889618158340454102e-01
3.245501756668090820e+00
1.170350551605224609e+00
2.500631809234619141e+00
3.852354526519775391e+00
1.271877646446228027e+00
3.297104239463806152e-01
1.279996395111083984e+00
1.096962332725524902e+00
6.267793774604797363e-01
1.012679576873779297e+00
1.767441034317016602e+00
7.805328369140625000e-01
2.120181322097778320e+00
6.827222108840942383e-01
8.977078199386596680e-01
2.131941795349121094e+00
2.176140546798706055e+00
3.051311016082763672e+00
3.222799539566040039e+00
3.085107326507568359e+00
1.077464222908020020e+00
7.586469650268554688e-01
6.159710288047790527e-01
1.188765406608581543e+00
5.436699986457824707e-01
3.117972612380981445e-01
1.776834845542907715e+00
9.810240268707275391e-01
2.941102504730224609e+00
1.175640821456909180e+00
2.775192499160766602e+00
3.923661231994628906e+00
1.157702445983886719e+00
1.075908541679382324e+00
1.088553547859191895e+00
5.928747653961181641e-01
9.847553968429565430e-01
3.095147609710693359e+00
2.290529727935791016e+00
5.334116816520690918e-01
3.628570437431335449e-01
8.879138827323913574e-01
3.826093673706054688e-01
4.436108171939849854e-01
3.710278272628784180e-01
2.790810346603393555e+00
2.143401145935058594e+00
3.740108489990234375e+00
2.010540962219238281e+00
1.097351551055908203e+00
7.800513505935668945e-01
3.305891752243041992e-01
1.229163765907287598e+00
5.193781852722167969e-01
2.427577972412109375e-01
1.815966248512268066e+00
3.067106306552886963e-01
9.713858366012573242e-01
1.186479210853576660e+00
4.016743183135986328e+00
2.659918069839477539e+00
9.263252019882202148e-01
2.589962005615234375e+00
8.155819773674011230e-01
1.088876247406005859e+00
4.950881004333496094e-01
1.013460159301757812e+00
1.010053634643554688e+00
3.609876036643981934e-01
2.456058502197265625e+00
8.326784372329711914e-01
2.257544517517089844e+00
7.955588102340698242e-01
3.489377737045288086e+00
4.825596809387207031e-01
4.200829267501831055e-01
2.427558898925781250e-01
2.084384679794311523e+00
1.542849302291870117e+00
1.873603105545043945e+00
1.089725017547607422e+00
7.099415659904479980e-01
1.258602023124694824e+00
4.539436995983123779e-01
2.427609860897064209e-01
1.819849848747253418e+00
3.054198622703552246e-01
2.996215820312500000e-01
9.717537760734558105e-01
1.199591040611267090e+00
4.080905437469482422e+00
2.426179409027099609e+00
6.853725314140319824e-01
2.785639286041259766e+00
5.901664495468139648e-01
1.090961694717407227e+00
5.362091660499572754e-01
9.790129661560058594e-01
1.859570622444152832e+00
2.447972059249877930e+00
7.819257378578186035e-01
1.595835328102111816e+00
3.502484560012817383e+00
5.827511548995971680e-01
6.363580226898193359e-01
2.427558898925781250e-01
2.090153932571411133e+00
1.726274490356445312e+00
1.259076476097106934e+00
1.056403517723083496e+00
6.716626286506652832e-01
1.287389755249023438e+00
4.685004055500030518e-01
3.614940643310546875e-01
1.799270629882812500e+00
2.962765395641326904e-01
9.724912643432617188e-01
4.731761515140533447e-01
1.206352710723876953e+00
2.427603453397750854e-01
4.115056037902832031e+00
2.228482246398925781e+00
3.220638990402221680e+00
3.458331823348999023e-01
1.095067143440246582e+00
4.363306164741516113e-01
5.209221839904785156e-01
9.516299962997436523e-01
1.584016203880310059e+00
2.477492570877075195e+00
7.449744343757629395e-01
1.426197886466979980e+00
3.419496297836303711e+00
5.396756529808044434e-01
8.065018653869628906e-01
1.824029803276062012e+00
1.891252636909484863e+00
1.034580469131469727e+00
1.023099422454833984e+00
6.416847109794616699e-01
1.295430541038513184e+00
4.545800387859344482e-01
3.643493950366973877e-01
1.696764230728149414e+00
2.936032414436340332e-01
9.749134778976440430e-01
2.896963059902191162e-01
1.214163303375244141e+00
4.366528987884521484e-01
4.132514476776123047e+00
2.066103219985961914e+00
3.294939041137695312e+00
3.573437631130218506e-01
1.093436360359191895e+00
6.350296139717102051e-01
4.999730885028839111e-01
9.236280918121337891e-01
1.383515238761901855e+00
2.780775785446166992e+00
7.054286599159240723e-01
1.336542129516601562e+00
3.071879863739013672e+00
9.894523024559020996e-01
3.408408164978027344e-01
2.539868593215942383e+00
1.586912989616394043e+00
9.977970123291015625e-01
8.558554053306579590e-01
6.083966493606567383e-01
1.268286824226379395e+00
4.436498880386352539e-01
3.687406480312347412e-01
1.582152485847473145e+00
2.952851057052612305e-01
9.660480618476867676e-01
3.516292870044708252e-01
1.207482218742370605e+00
5.760842561721801758e-01
4.125168800354003906e+00
1.921345233917236328e+00
3.161240339279174805e+00
1.073173999786376953e+00
7.809648513793945312e-01
4.477470517158508301e-01
4.742035269737243652e-01
9.000739455223083496e-01
1.222354292869567871e+00
2.266726970672607422e+00
6.689963340759277344e-01
1.198576569557189941e+00
2.888353109359741211e+00
1.621885895729064941e+00
3.325077891349792480e-01
4.213653564453125000e+00
1.397340893745422363e+00
9.668490290641784668e-01
7.208850383758544922e-01
5.888155102729797363e-01
1.210440397262573242e+00
4.309990108013153076e-01
3.762473762035369873e-01
1.445106029510498047e+00
3.016837835311889648e-01
9.480228424072265625e-01
4.175844788551330566e-01
1.191676378250122070e+00
6.880673766136169434e-01
4.099997043609619141e+00
1.799416661262512207e+00
3.030618906021118164e+00
1.041072368621826172e+00
8.953587412834167480e-01
5.210379958152770996e-01
4.561155736446380615e-01
1.737609028816223145e+00
1.099637985229492188e+00
7.536488175392150879e-01
5.450361371040344238e-01
2.878122031688690186e-01
1.071496248245239258e+00
2.296061515808105469e+00
8.107179999351501465e-01
2.427559047937393188e-01
6.919553756713867188e+00
1.239786982536315918e+00
8.466145396232604980e-01
6.121169328689575195e-01
5.616036653518676758e-01
1.155080556869506836e+00
4.123916625976562500e-01
3.715401589870452881e-01
1.265049219131469727e+00
3.105392456054687500e-01
9.214820265769958496e-01
4.787997007369995117e-01
1.175615787506103516e+00
7.783181667327880859e-01
4.054158210754394531e+00
1.693336009979248047e+00
2.359371900558471680e+00
1.002771258354187012e+00
9.933136105537414551e-01
5.966184139251708984e-01
4.125547111034393311e-01
1.115027308464050293e+00
1.005989670753479004e+00
2.877550423145294189e-01
4.589953124523162842e-01
4.145879745483398438e-01
6.019279360771179199e-01
9.707451462745666504e-01
1.702064037322998047e+00
5.447818636894226074e-01
2.427558898925781250e-01
1.246831321716308594e+01
1.114266514778137207e+00
5.351474285125732422e-01
5.319789052009582520e-01
4.692469239234924316e-01
1.112517476081848145e+00
4.010667204856872559e-01
2.875443994998931885e-01
3.727122545242309570e-01
1.049340248107910156e+00
2.948804795742034912e-01
2.427625656127929688e-01
5.366156101226806641e-01
8.592645525932312012e-01
3.956777811050415039e+00
8.888728022575378418e-01
1.135400176048278809e+00
1.597780227661132812e+00
1.180503487586975098e+00
9.634394645690917969e-01
1.064883947372436523e+00
6.508641839027404785e-01
4.368866682052612305e-01
6.537129282951354980e-01
9.116936922073364258e-01
4.455208480358123779e-01
5.804074406623840332e-01
8.740618228912353516e-01
1.266662597656250000e+00
3.659760653972625732e-01
3.645020127296447754e-01
3.548404276371002197e-01
3.201367259025573730e-01
1.084856700897216797e+01
2.945293664932250977e+00
1.012384176254272461e+00
4.685004353523254395e-01
4.517683684825897217e-01
2.805534303188323975e-01
1.078669190406799316e+00
3.789013922214508057e-01
2.899794876575469971e-01
3.779242932796478271e-01
1.039737582206726074e+00
2.992132008075714111e-01
2.427616119384765625e-01
5.843546986579895020e-01
9.221575260162353516e-01
3.837070703506469727e+00
1.089215159416198730e+00
8.576660156250000000e-01
1.095131754875183105e+00
1.514546751976013184e+00
9.135106205940246582e-01
1.104924798011779785e+00
6.915869116783142090e-01
2.427624166011810303e-01
4.220610857009887695e-01
7.668393254280090332e-01
8.676134347915649414e-01
4.320334494113922119e-01
5.568977594375610352e-01
1.092671990394592285e+00
8.138772249221801758e-01
1.127178072929382324e+00
2.427577972412109375e-01
5.092926025390625000e-01
5.720685124397277832e-01
8.409518241882324219e+00
6.106997966766357422e+00
9.253464937210083008e-01
4.184953570365905762e-01
4.359740614891052246e-01
3.813898563385009766e-01
2.946143746376037598e-01
3.772679865360260010e-01
2.949903309345245361e-01
1.030001878738403320e+00
1.142687678337097168e+00
6.123422384262084961e-01
2.427597045898437500e-01
9.558400511741638184e-01
3.669914960861206055e+00
1.022279500961303711e+00
8.201591372489929199e-01
1.075438141822814941e+00
1.454334616661071777e+00
1.117001414299011230e+00
8.556917905807495117e-01
7.258509993553161621e-01
3.096293807029724121e-01
4.092978239059448242e-01
7.333996295928955078e-01
8.158285617828369141e-01
4.143556058406829834e-01
5.416574478149414062e-01
2.655287981033325195e+00
7.619153261184692383e-01
1.073498368263244629e+00
6.580648422241210938e+00
7.979228019714355469e+00
8.553872108459472656e-01
4.290656149387359619e-01
3.767869770526885986e-01
3.742574751377105713e-01
2.986319959163665771e-01
3.837912976741790771e-01
2.427577972412109375e-01
3.030507862567901611e-01
1.225757479667663574e+00
9.998205304145812988e-01
6.385829448699951172e-01
2.485525906085968018e-01
9.704412817955017090e-01
3.420825242996215820e+00
1.011950254440307617e+00
7.772248387336730957e-01
1.058510899543762207e+00
1.406120181083679199e+00
1.114067435264587402e+00
7.633562684059143066e-01
7.475563883781433105e-01
3.827779293060302734e-01
3.941188156604766846e-01
7.005078196525573730e-01
7.789679765701293945e-01
4.091237485408782959e-01
4.040235042572021484e+00
5.246998071670532227e-01
7.026435732841491699e-01
1.028058171272277832e+00
5.744496822357177734e+00
8.483569145202636719e+00
7.875258922576904297e-01
4.184500575065612793e-01
3.362715244293212891e-01
3.630283176898956299e-01
3.037367165088653564e-01
3.909306526184082031e-01
2.427578121423721313e-01
2.989578545093536377e-01
1.284329891204833984e+00
6.592176556587219238e-01
3.056220114231109619e-01
9.715832471847534180e-01
3.120232582092285156e+00
1.015381813049316406e+00
9.793444871902465820e-01
7.115802764892578125e-01
1.032312989234924316e+00
1.372243165969848633e+00
1.103056550025939941e+00
5.902655720710754395e-01
7.492809891700744629e-01
4.441218674182891846e-01
4.629145562648773193e-01
3.892394602298736572e-01
7.379181981086730957e-01
3.977488875389099121e-01
5.293069362640380859e+00
5.088692307472229004e-01
5.470990538597106934e-01
1.064155817031860352e+00
5.358648300170898438e+00
8.519091606140136719e+00
7.291279435157775879e-01
4.122771918773651123e-01
3.114227950572967529e-01
2.826544642448425293e-01
3.067198991775512695e-01
3.972360491752624512e-01
2.427592724561691284e-01
3.554794192314147949e-01
1.327576875686645508e+00
6.732912659645080566e-01
3.557972013950347900e-01
9.637275338172912598e-01
2.821679115295410156e+00
1.016876816749572754e+00
5.920980572700500488e-01
1.003115653991699219e+00
9.567958712577819824e-01
1.344970226287841797e+00
1.088969230651855469e+00
4.205234050750732422e-01
7.614097595214843750e-01
5.080984234809875488e-01
5.552479624748229980e-01
3.808680772781372070e-01
5.849331617355346680e-01
3.809616863727569580e-01
4.589295387268066406e-01
8.079176902770996094e+00
4.938520491123199463e-01
1.018212676048278809e+00
5.082803249359130859e+00
8.392560005187988281e+00
7.014486789703369141e-01
4.001204073429107666e-01
2.725755870342254639e-01
2.462571561336517334e-01
3.127140700817108154e-01
4.125131368637084961e-01
3.476227819919586182e-01
1.359916925430297852e+00
6.856964230537414551e-01
4.036521613597869873e-01
9.513711929321289062e-01
1.013453125953674316e+00
2.569623708724975586e+00
4.258123934268951416e-01
9.822477102279663086e-01
9.255090951919555664e-01
1.315701723098754883e+00
1.069867491722106934e+00
2.832463681697845459e-01
7.689268589019775391e-01
5.554950237274169922e-01
6.800353527069091797e-01
3.771769404411315918e-01
6.822963953018188477e-01
3.750620782375335693e-01
8.096107482910156250e+00
4.842050075531005859e-01
9.628755450248718262e-01
4.973873138427734375e+00
8.231149673461914062e+00
6.687735915184020996e-01
4.029630422592163086e-01
4.656167328357696533e-01
3.195530176162719727e-01
3.198030292987823486e-01
3.343839645385742188e-01
1.362472534179687500e+00
2.427616119384765625e-01
4.531301259994506836e-01
9.390378594398498535e-01
1.017097353935241699e+00
6.961120963096618652e-01
2.354681015014648438e+00
9.629283547401428223e-01
2.893124222755432129e-01
8.967069387435913086e-01
1.284052729606628418e+00
1.057278990745544434e+00
7.542195320129394531e-01
5.819902420043945312e-01
6.644048690795898438e-01
3.682066202163696289e-01
6.563450694084167480e-01
3.672671914100646973e-01
7.992290973663330078e+00
4.622539877891540527e-01
9.176205992698669434e-01
4.956008434295654297e+00
6.827165603637695312e+00
2.427597045898437500e-01
6.347643733024597168e-01
4.002005457878112793e-01
4.557241499423980713e-01
3.121379017829895020e-01
3.227277398109436035e-01
1.336392760276794434e+00
3.277074992656707764e-01
4.930974245071411133e-01
9.253379702568054199e-01
9.425150156021118164e-01
1.025950074195861816e+00
6.902292370796203613e-01
2.174894809722900391e+00
8.413930535316467285e-01
1.236961007118225098e+00
1.056276440620422363e+00
7.130247950553894043e-01
5.985971689224243164e-01
6.537330150604248047e-01
3.613108098506927490e-01
6.354618668556213379e-01
3.673312962055206299e-01
4.602376222610473633e-01
6.270964145660400391e+00
8.801332712173461914e-01
2.718200683593750000e-01


==> data/dist_simplified.txt <==
0.000000000000000000e+00
3.728004693984985352e-01
5.617684364318847656e+00
4.807705879211425781e+00
3.717915117740631104e-01
7.301860451698303223e-01
1.547417998313903809e+00
1.311890840530395508e+00
4.253830909729003906e+00
6.630926728248596191e-01
5.609637260437011719e+00
3.727748692035675049e-01
8.431300163269042969e+00
5.587285995483398438e+00
7.445551156997680664e-01
1.527366161346435547e+00
1.285410046577453613e+00
4.293301105499267578e+00
6.774663925170898438e-01
8.441198348999023438e+00
8.621337890625000000e+00
5.738807678222656250e+00
7.583910226821899414e-01
1.501371860504150391e+00
1.250981450080871582e+00
4.328213214874267578e+00
6.893705129623413086e-01
8.565923690795898438e+00
8.770754814147949219e+00
6.053861618041992188e+00
7.737931013107299805e-01
1.466471076011657715e+00
1.210037350654602051e+00
4.359879493713378906e+00
7.015403509140014648e-01
8.627700805664062500e+00
8.770788192749023438e+00
6.618606567382812500e+00
7.913074493408203125e-01
1.424951910972595215e+00
1.154848337173461914e+00
4.387660980224609375e+00
7.175878286361694336e-01
8.495344161987304688e+00
8.457617759704589844e+00
7.516368865966796875e+00
8.119298219680786133e-01
1.342834353446960449e+00
1.071612000465393066e+00
4.409799098968505859e+00
7.328526973724365234e-01
7.884001731872558594e+00
7.151650428771972656e+00
8.838329315185546875e+00
8.305409550666809082e-01
1.211471438407897949e+00
9.589825868606567383e-01
4.425290584564208984e+00
7.518932819366455078e-01
5.945246219635009766e+00
1.062224769592285156e+01
4.154054641723632812e+00
8.509787321090698242e-01
1.004344701766967773e+00
8.374288082122802734e-01
4.432168483734130859e+00
7.672758102416992188e-01
3.173721075057983398e+00
1.502295494079589844e+01
9.876248836517333984e-01
7.053929567337036133e-01
3.718579709529876709e-01
8.703519701957702637e-01
4.430330753326416016e+00
8.767223954200744629e-01
7.850903272628784180e-01
3.709197044372558594e-01
9.113401412963867188e+00
2.059762001037597656e+00
1.842658758163452148e+00
4.439675807952880859e+00
1.014662623405456543e+00
1.945238113403320312e+00
4.023766517639160156e+00
2.757150411605834961e+00
6.361691951751708984e+00
4.440305709838867188e+00
2.372328281402587891e+00
3.762178659439086914e+00
4.652822494506835938e+00
3.057898759841918945e+00
4.356138229370117188e+00
4.431347370147705078e+00
2.971910953521728516e+00
3.999101161956787109e+00
4.017087936401367188e+00
3.170547008514404297e+00
2.950806140899658203e+00
4.420334339141845703e+00
3.200545787811279297e+00
3.398853063583374023e+00
3.466153621673583984e+00
2.427597045898437500e-01
3.111709833145141602e+00
4.404402256011962891e+00
1.923411607742309570e+00
3.190672397613525391e+00
2.987371921539306641e+00
2.427616119384765625e-01
3.087137460708618164e+00
2.991662502288818359e+00
4.389230728149414062e+00
1.183134436607360840e+00
3.089062213897705078e+00
2.655035018920898438e+00
2.754663467407226562e+00
2.807554721832275391e+00
4.372730731964111328e+00
6.430563926696777344e-01
2.907854318618774414e+00
2.378461360931396484e+00
2.490031957626342773e+00
2.561392545700073242e+00
4.355968475341796875e+00
2.427644729614257812e-01
2.663766145706176758e+00
2.154618978500366211e+00
2.274319887161254883e+00
2.281869173049926758e+00
4.342005729675292969e+00
2.382624864578247070e+00
1.970955610275268555e+00
2.099246263504028320e+00
2.063921451568603516e+00
4.334691524505615234e+00
2.163610935211181641e+00
1.826925992965698242e+00
2.427616119384765625e-01
1.956807613372802734e+00
1.894340991973876953e+00
4.331640720367431641e+00
1.994357943534851074e+00
1.701947689056396484e+00
1.843608021736145020e+00
1.763222217559814453e+00
4.330488204956054688e+00
1.862718105316162109e+00
1.608006238937377930e+00
1.748641967773437500e+00
1.665695905685424805e+00
4.330502986907958984e+00
1.763490200042724609e+00
1.531151175498962402e+00
1.679032444953918457e+00
1.589099526405334473e+00
4.331251621246337891e+00
1.690608024597167969e+00
1.475378870964050293e+00
1.631883859634399414e+00
1.542536377906799316e+00
4.331866741180419922e+00
1.642462730407714844e+00
1.437385201454162598e+00
1.604048728942871094e+00
1.514279723167419434e+00
4.332405567169189453e+00
1.617394208908081055e+00
1.417077779769897461e+00
1.599473476409912109e+00
1.505592465400695801e+00
4.332375526428222656e+00
1.614425778388977051e+00
1.411118626594543457e+00
1.606958389282226562e+00
1.516841888427734375e+00
4.332223415374755859e+00
1.631204009056091309e+00
1.428347349166870117e+00
1.635777354240417480e+00
1.547680854797363281e+00
4.331336498260498047e+00
1.670775771141052246e+00
1.458532810211181641e+00
1.691371440887451172e+00
1.604076504707336426e+00
4.331272125244140625e+00
1.733194589614868164e+00
1.507471680641174316e+00
1.765097498893737793e+00
1.684680223464965820e+00
4.330236911773681641e+00
1.822089552879333496e+00
1.575951933860778809e+00
1.867756724357604980e+00
1.795198202133178711e+00
4.331077098846435547e+00
1.942916750907897949e+00
1.665909171104431152e+00
1.985046386718750000e+00
1.939961194992065430e+00
4.332909107208251953e+00
2.099860906600952148e+00
1.781558275222778320e+00
2.427597045898437500e-01
2.136739253997802734e+00
2.129266500473022461e+00
4.337704658508300781e+00
2.304337501525878906e+00
1.915785074234008789e+00
2.330387353897094727e+00
2.376758813858032227e+00
4.349525928497314453e+00
2.573658227920532227e+00
2.084343910217285156e+00
2.571921110153198242e+00
2.637350082397460938e+00
4.365435600280761719e+00
4.793894290924072266e-01
2.859480857849121094e+00
2.303766965866088867e+00
2.869629144668579102e+00
2.834126949310302734e+00
4.381877899169921875e+00
9.850975275039672852e-01
3.077357769012451172e+00
2.568063259124755859e+00
3.219113588333129883e+00
2.954390287399291992e+00
4.397965431213378906e+00
1.658290147781372070e+00
3.227123737335205078e+00
2.887854814529418945e+00
3.662760972976684570e+00
2.997801780700683594e+00
2.604195117950439453e+00
4.414216041564941406e+00
3.302249431610107422e+00
3.272958755493164062e+00
4.327436447143554688e+00
2.875097751617431641e+00
3.889421463012695312e+00
4.426258087158203125e+00
3.200745344161987305e+00
3.852431297302246094e+00
4.438889026641845703e+00
2.508807420730590820e+00
5.720852851867675781e+00
4.434727668762207031e+00
2.817521095275878906e+00
3.935712099075317383e+00
2.388973712921142578e+00
1.720708727836608887e+00
8.046603202819824219e+00
4.438047409057617188e+00
1.796119928359985352e+00
2.158180952072143555e+00
8.347873091697692871e-01
7.321067452430725098e-01
1.454094028472900391e+01
4.431985378265380859e+00
8.910555243492126465e-01
7.989223003387451172e-01
1.093290615081787109e+01
3.367285966873168945e+00
8.789354562759399414e-01
8.959703445434570312e-01
4.432938098907470703e+00
8.526684045791625977e-01
7.817445993423461914e-01
2.823011875152587891e+00
8.940531730651855469e+00
6.490355014801025391e+00
8.584928512573242188e-01
1.109902739524841309e+00
4.426811218261718750e+00
9.814119338989257812e-01
7.679431438446044922e-01
5.589915752410888672e+00
7.574223041534423828e+00
8.152117729187011719e+00
8.380923271179199219e-01
1.262079596519470215e+00
4.412719249725341797e+00
1.097678065299987793e+00
7.480933666229248047e-01
7.700901985168457031e+00
6.658538341522216797e+00
8.565485000610351562e+00
8.210700750350952148e-01
1.356724619865417480e+00
4.393366336822509766e+00
1.181897878646850586e+00
7.295894622802734375e-01
8.393471717834472656e+00
6.042906761169433594e+00
8.611484527587890625e+00
8.033367395401000977e-01
1.414862394332885742e+00
4.365874290466308594e+00
1.234108924865722656e+00
7.129252552986145020e-01
8.530925750732421875e+00
5.706691741943359375e+00
8.474420547485351562e+00
7.853352427482604980e-01
1.454882979393005371e+00
4.335010051727294922e+00
1.273640513420104980e+00
7.015153765678405762e-01
8.489592552185058594e+00
5.553820133209228516e+00
8.294225692749023438e+00
7.686626911163330078e-01
1.492654085159301758e+00
4.301543712615966797e+00
1.302933335304260254e+00
6.879414916038513184e-01
8.356934547424316406e+00
4.750446796417236328e+00
5.492999076843261719e+00
2.735297381877899170e-01
3.187884688377380371e-01
7.542539834976196289e-01
1.512880444526672363e+00
4.262684345245361328e+00
1.330946207046508789e+00
6.752588748931884766e-01
5.543541431427001953e+00
3.453766405582427979e-01

